Efficient Out-of-Distribution Detection Using Latent Space of $\beta$-VAE for Cyber-Physical Systems

Deep Neural Networks are actively being used in the design of autonomous Cyber-Physical Systems (CPSs). The advantage of these models is their ability to handle high-dimensional state-space and learn compact surrogate representations of the operational state spaces. However, the problem is that the sampled observations used for training the model may never cover the entire state space of the physical environment, and as a result, the system will likely operate in conditions that do not belong to the training distribution. These conditions that do not belong to training distribution are referred to as Out-of-Distribution (OOD). Detecting OOD conditions at runtime is critical for the safety of CPS. In addition, it is also desirable to identify the context or the feature(s) that are the source of OOD to select an appropriate control action to mitigate the consequences that may arise because of the OOD condition. In this paper, we study this problem as a multi-labeled time series OOD detection problem over images, where the OOD is defined both sequentially across short time windows (change points) as well as across the training data distribution. A common approach to solving this problem is the use of multi-chained one-class classifiers. However, this approach is expensive for CPSs that have limited computational resources and require short inference times. Our contribution is an approach to design and train a single $\beta$-Variational Autoencoder detector with a partially disentangled latent space sensitive to variations in image features. We use the feature sensitive latent variables in the latent space to detect OOD images and identify the most likely feature(s) responsible for the OOD. We demonstrate our approach using an Autonomous Vehicle in the CARLA simulator and a real-world automotive dataset called nuImages.

==> martingale/S1.csv <==
time,Steer,pval1,mval1,cusum1,pval2,mval2,pval3,mval3
0.1,0,0.698333333333333,-0.56982395703042,0,0.977333333333333,-0.685490062196583,0.942666666666667,-0.673369246593613
0.2,0,0.362666666666667,-0.717229023113949,0,0.912,-1.06960185007075,0.073333333333333,-0.277579380196992
0.3,0,0.691666666666667,-0.993253691296401,0,0.445333333333333,-1.18950148489278,0.965333333333333,-0.731286365984142
0.4,0,0.337333333333333,-1.04499146520749,0,0.982666666666667,-1.44325962453505,0.344,-0.806044524784791
0.5,0,0.491333333333333,-1.16986867366008,0,0.741333333333333,-1.60191415306319,0.902666666666667,-1.09585220609485
0.6,-0.068176157772541,0.625,-1.32419411606805,0,0.702666666666667,-1.72996292464548,0.385333333333333,-1.15919004153325
0.7,-0.070055201649666,0.640666666666667,-1.46193381857853,0,0.904,-1.87576381921173,0.998666666666667,-1.39551921357331
0.8,-0.067571766674519,0.537666666666667,-1.5552552377974,0,0.788,-1.987242393164,0.638666666666667,-1.52215631079762
0.9,-0.063582092523575,0.557,-1.64493066278094,0,0.969333333333333,-2.1095794345034,0.694666666666667,-1.64730536413036
1,-0.059177003800869,0.475666666666667,-1.70457257524239,0,0.914666666666667,-2.21332315330554,0.037333333333333,-1.30144413932559
1.1,-0.054696712642908,0.505666666666667,-1.76818162027757,0,0.969333333333333,-2.31262670068216,0.058666666666667,-0.984452149980325
1.2,-0.004090919625014,0.488666666666667,-1.82306489488453,0,0.842666666666667,-2.39161462506268,0.085333333333333,-0.712327993775258
1.3,-0.004090919625014,0.492,-1.87538591219788,0,0.872,-2.46744877679611,0.826666666666667,-0.93444860622751
1.4,-0.004090919625014,0.601333333333333,-1.94783302956929,0,0.806666666666666,-2.53230003189821,0.284,-0.922185458641759
1.5,-0.000266297662165,0.622333333333333,-2.01912569979342,0,0.770666666666667,-2.59001654210889,0.949333333333333,-1.14049212122121
1.6,0.000340948114172,0.525,-2.06828279737072,0,0.778666666666667,-2.64520423996997,0.021333333333333,-0.602063730913233
1.7,0.000617672631051,0.657666666666667,-2.13714676760036,0,0.545333333333333,-2.67501963363556,0.617333333333333,-0.757999208099295
1.8,0.017674474045634,0.657,-2.20166032127652,0,0.861333333333333,-2.73178381025411,0.978666666666667,-0.988513006744198
1.9,0.018041413277388,0.438,-2.22623384426491,0,0.490666666666667,-2.7527311604462,0.397333333333333,-1.03464459395208
2,0.017271779477596,0.310666666666667,-2.21930907103239,0,0.557333333333333,-2.78050713896386,0.485333333333333,-1.11331502872434
2.1,0.016061453148723,0.383666666666667,-2.16407493778158,0,0.317333333333333,-2.71392637515904,0.48,-0.992967931603537
2.2,0.014738229103386,0.557666666666667,-2.20398000497392,0,0.389333333333333,-2.66089588788789,0.617333333333333,-1.35201037161155
2.3,0.018915610387921,0.328333333333333,-2.13413379149772,0,0.346666666666667,-2.64482795235428,0.484,-1.24220337039292
2.4,0.018915610387921,0.476666666666667,-2.16698402140017,0,0.544,-2.60601082612548,0.624,-1.3372716465585
2.5,0.016516044735909,0.550666666666667,-2.17764799251913,0,0.858666666666667,-2.61577417999973,0.366666666666667,-1.19168818061512
2.6,0.016516044735909,0.364,-2.12633984340725,0,0.450666666666667,-2.58601512918448,0.557333333333333,-1.25258135498574
2.7,0.014934393577278,0.377,-2.07412608931294,0,0.841333333333333,-2.58113190840052,0.073333333333333,-0.78108257238072
2.8,0.013745247386396,0.441,-2.05410998272948,0,0.282666666666667,-2.50922379937843,0.664,-0.788837623839252
2.9,0.012335964478552,0.639333333333333,-2.06806229388486,0,0.746666666666667,-2.49022637424403,0.413333333333333,-0.68338460021078
3,0.013692718930543,0.512666666666667,-2.07558715391152,0,0.544,-2.45151845033446,0.612,-1.2040767521964
3.1,0.012439165264368,0.354666666666667,-2.03960382294182,0,0.970666666666667,-2.45162244234386,0.425333333333333,-1.50933580617915
3.2,0.011561759747565,0.706333333333333,-2.07695985358119,0,0.532,-2.4163397056573,0.561333333333333,-1.75903863079323
3.3,0.010328728705645,0.666,-2.10695257921435,0,0.664,-2.39496243067031,0.48,-1.69063963225036
3.4,0.009577373974025,0.426666666666667,-2.07291677770178,0,0.701333333333333,-2.38384513012801,0.854666666666667,-1.82640641327903
3.5,0.008526533842087,0.342,-2.01154076111826,0,0.361333333333333,-2.32194524997838,0.128,-1.57068841668509
3.6,0.007711550220847,0.374333333333333,-1.97569158589275,0,0.956,-2.33900557967138,0.066666666666667,-1.72086235644528
3.7,0.007711550220847,0.482666666666667,-1.94213129957554,0,0.773333333333333,-2.36754640456212,0.010666666666667,-1.11924361814968
3.8,0.01,0.435666666666667,-1.89638669487148,0,0.744,-2.35565775296185,0.156,-0.777191097389601
3.9,0.01,0.579333333333333,-1.92767615167907,0,0.185333333333333,-2.27374006850756,0.962666666666667,-0.948182429960264
4,0.01,0.605666666666667,-1.99985493695162,0,0.744,-2.29858188556076,0.942666666666667,-1.06889242114687
4.1,0.01,0.510333333333333,-2.02966113560382,0,0.278666666666667,-2.28746560192822,0.696,-1.13374545127272
4.2,0.01,0.372666666666667,-1.98737096735025,0,0.649333333333333,-2.33069466122283,0.677333333333333,-1.14964025160375
4.3,0.01,0.635666666666667,-2.05605842094791,0,0.534666666666667,-2.36622701355095,0.556,-1.17318942961674
4.4,0.01,0.539666666666667,-2.06861067276956,0,0.858666666666667,-2.40263007363117,0.378666666666667,-1.0871502218286
4.5,0.01,0.301,-2.00648628483396,0,0.334666666666667,-2.326319791326,0.344,-1.07591204838881
4.6,0.01,0.516,-2.04269955317795,0,0.872,-2.38024622392655,0.058666666666667,-0.641204526988933
4.7,0.01,0.682,-2.10221436783615,0,0.549333333333333,-2.34567647805112,0.658666666666667,-1.06598701057547
4.8,0.01,0.317333333333333,-2.06947885192544,0,0.984,-2.44431411057355,0.121333333333333,-0.743513970341591
4.9,0.01,0.680666666666667,-2.07576846964376,0,0.689333333333333,-2.43822015508022,0.5,-0.781791748564716
5,0.01,0.531666666666667,-2.07940942356089,0,0.669333333333333,-2.4539739899595,0.049333333333333,-0.227692698465039
5.1,0.01,0.728,-2.14950718203897,0,0.910666666666667,-2.44914675082876,0.956,-0.41745779046767
5.2,0.01,0.55,-2.12551454619957,0,0.476,-2.44068748873647,0.745333333333333,-0.481241919983733
5.3,0.01,0.511333333333333,-2.0997174366006,0,0.662666666666667,-2.4405340909038,0.386666666666667,-0.432719837067411
5.4,0.01,0.603666666666667,-2.13349640749992,0,0.273333333333333,-2.36650430567552,0.806666666666666,-0.419615324502497
5.5,0.06,0.431333333333333,-2.15564132389338,0,0.933333333333333,-2.44104306426793,0.356,-0.643300002706912
5.6,0.06,0.357666666666667,-2.1513228749297,0,0.878666666666667,-2.43459143023713,0.177333333333333,-0.841463020541039
5.7,0.05,0.516,-2.15765021115076,0,0.621333333333333,-2.41769838496703,0.461333333333333,-1.47707200959264
5.8,0,0.468333333333333,-2.16446846492254,0,0.476,-2.38251074449797,0.204,-1.51555166220653
5.9,0,0.446666666666667,-2.13978638465782,0,0.841333333333333,-2.49794224954818,0.730666666666667,-1.47598664067561
6,0,0.640333333333333,-2.14510571061263,0,0.285333333333333,-2.4260498955761,0.966666666666667,-1.47962929701545


==> martingale/S2.csv <==
time,Steer,pval1,mval1,cusum1,pval2,mval2,pval3,mval3,cusum3,th1,th2
0.1,0,0.291377777777778,-0.217767703416736,0,0.996,-0.691810727119199,0.541333333333333,-0.477838111211138,0,100,140
0.2,0,0.313155555555555,-0.478626444015129,0,0.926666666666666,-1.07844889745223,0.268,-0.538713372687692,0,100,140
0.3,0,0.3068,-0.463949256393322,0,0.472,-1.21045269324729,0.242666666666667,-0.537559162515642,0,100,140
0.4,0,0.3012,-0.519195957174017,0,0.996,-1.46303257725891,0.568,-0.768663414301683,0,100,140
0.5,0,0.292488888888889,-0.851611354870576,0,0.994666666666667,-1.66606435153976,0.481333333333333,-0.915799574633821,0,100,140
0.6,-0.068176157772541,0.635066666666667,-0.781454393036921,0,0.994666666666667,-1.83566861652466,0.761333333333333,-1.14101570494204,0,100,140
0.7,-0.070055201649666,0.299022222222222,-0.97206787200905,0,0.472,-1.88846570674026,0.24,-1.0999046823118,0,100,140
0.8,-0.067571766674519,0.343866666666667,-0.842111605090486,0,0.892,-2.01320692635992,0.241333333333333,-1.0587473888599,0,100,140
0.9,-0.063582092523575,0.509288888888889,-0.96882395329635,0,0.552,-2.07281782183788,0.502666666666667,-1.1665420818895,0,100,140
1,-0.059177003800869,0.651466666666667,-1.13111462981201,0,0.472,-2.11208541922701,0.245333333333333,-1.12704900762396,0,100,140
1.1,-0.054696712642908,0.788,-1.87242393164,0,0.473333333333333,-2.1495876908346,0.24,-1.0825014389515,0.176943508,100,140
1.2,-0.004090919625014,0.969333333333333,-2.1095794345034,0,0.528,-2.19588871960066,0.201333333333333,-1.00196713928436,0.240067053,100,140
1.3,-0.004090919625014,0.914666666666667,-2.21332315330554,0,0.997333333333333,-2.29753319410136,0.804,-1.18900669522889,0,100,140
1.4,-0.004090919625014,0.969333333333333,-2.31262670068216,0,0.569333333333333,-2.34349803257831,0.133333333333333,-1.03298019361437,0,100,140
1.5,-0.000266297662165,0.842666666666667,-2.39161462506268,0,0.473333333333333,-2.37205782831685,0.241333333333333,-0.987582164276933,0,100,140
1.6,0.000340948114172,0.872,-2.46744877679611,0,0.473333333333333,-2.39959341938703,0.242666666666667,-0.942737106670276,0,100,140
1.7,0.000617672631051,0.806666666666666,-2.53230003189821,0,0.996,-2.48310057300366,0.842666666666667,-1.13100898819442,0,100,140
1.8,0.017674474045634,0.770666666666667,-2.9001654210889,0,0.914666666666667,-2.55455691565695,0.061333333333333,-0.825494374703616,0,100,140
1.9,0.018041413277388,0.778666666666667,-2.64520423996997,0,0.473333333333333,-2.57707311357734,0.242666666666667,-0.779045436038692,0,100,140
2,0.017271779477596,0.545333333333333,-2.67501963363556,0,0.973333333333333,-2.64640018832626,0.318666666666667,-0.786997231889223,0,100,140
2.1,0.016061453148723,0.861333333333333,-2.73178381025411,0,0.925333333333333,-2.64164362714859,0.068,-0.339127206984006,0,100,140
2.2,0.014738229103386,0.490666666666667,-2.7527311604462,0,0.998666666666667,-2.64647977821594,0.662666666666667,-0.543261879112237,0,100,140
2.3,0.05,0.557333333333333,-2.78050713896386,0,0.472,-2.64647977821594,0.245333333333333,-0.545642461101681,0,100,140
2.4,0.1,0.317333333333333,-2.71392637515904,0,0.848,-2.63605843698357,0.310666666666667,-0.411230282943103,0,100,140
2.5,0.13,0.389333333333333,-2.66089588788789,0,0.898666666666667,-2.62943614127613,0.053333333333333,0.132239231969298,0,100,140
2.6,0.14,0.346666666666667,-2.64482795235428,0,0.996,-2.62952378497894,0.588,0.201744521390118,0,100,140
2.7,0.143,0.544,0.60601082612548,0,0.473333333333333,-2.62970832265808,0.244,0.197260953694237,0,100,140
2.8,0.15,0.2826666667,0.7457940796504,1.45,0.473333333333333,-2.58752480899928,0.241333333333333,0.197260953694236,0.976,100,140
2.9,0.11,0.001333333333333,0.093154067289381,3.65,0.856,-2.61688790352052,0.052,0.859766426627425,1.25679,100,140
3,0.12,0.655,0.456879403204506,16.79,0.996,-2.6652690064587,0.609333333333333,0.582658839887911,0.947,100,140
3.1,0.1,0.001333333333333,1.23773494075826,29.87,0.473333333333333,-2.6652690064587,0.24,0.582658839887911,42.2714496078128,100,140
3.2,0.13,0.128,3.73572768623272,84.219531584092,0.473333333333333,-2.65830972527742,0.245333333333333,0.524482443120074,72.4267850141789,100,140
3.3,0.11,0.034666666666667,4.80643731272018,137.103464030142,0.605333333333333,-2.62598850083463,0.541333333333333,1.98567996415041,114.219531584092,100,140
3.4,0.15,0.001333333333333,6.19898087369891,149.924760784294,0.954666666666667,-2.65943252769178,0.156,4.78941201423886,137.103464030142,100,140
3.5,0.01,0.702666666666667,3.26524013562789,160.883448854424,0.613333333333333,-2.67584941105787,0.08,5.65009161354037,149.924760784294,100,140
3.6,0.01,0.161333333333333,4.35123012070354,188.945167469556,0.997333333333333,-2.72183315242892,0.712,5.52076251070005,160.883448854424,100,140
3.7,0.01,0.748,5.49268482742092,223.986127161865,0.996,-2.72183315242892,0.842666666666667,6.48577056089451,188.945167469556,100,140
3.8,0.01,0.370666666666667,3.57744302101558,220.004860226568,0.774666666666667,-2.71173820571047,0.041333333333333,7.33679504877378,223.986127161865,100,140
3.9,0.01,0.06,4.2422024239839,118.00079126005,0.473333333333333,-2.71173820571047,0.241333333333333,7.87387162611718,220.004860226568,100,140
4,0.01,0.001333333333333,6.60425630221285,117.616956891754,0.472,-2.66671646801657,0.24,9.68271341735803,118.00079126005,100,140
4.1,0.01,0.492,5.87694662040595,215.55315968761,0.473333333333333,-2.62343071928297,0.244,9.68271341735803,117.616956891754,100,140
4.2,0.01,0,8.25901155541982,106.743491247725,0.472,-2.57311058998536,0.238666666666667,13.2891962269514,215.55315968761,100,140
4.3,0.01,0.158666666666667,8.31013582853922,117.964802365881,0.526666666666667,-2.58060101432155,0.313333333333333,13.217221980827,106.743491247725,100,140
4.4,0.01,0.616,7.50153285029894,101.472217330924,0.998666666666667,-2.59169354640575,0.669333333333333,13.6054263390631,117.964802365881,100,140
4.5,0.01,0.510666666666667,6.88213275470432,174.36944633983,0.710666666666667,-2.57574191825325,0.042666666666667,13.6025494316917,101.472217330924,100,140
4.6,0.01,0,9.18870945621918,163.580107622732,0.974666666666667,-2.57425974866921,0.764,14.9814994969356,174.36944633983,100,140
4.7,0.01,0,10.5629951084544,366.46714305308,0.473333333333333,-2.57425974866921,0.245333333333333,14.9785703689518,163.580107622732,100,140
4.8,0.01,0.030666666666667,9.7519632372666,402.851368860106,0.996,-2.62417185508209,0.145,13.645347902445,366.46714305308,100,140
4.9,0.01,0.15,11.8795064033406,401.1454563818,0.742666666666667,-2.61480195992446,0.42,14.09875479,402.851368860106,100,140
5,0.01,0.001333333333333,10.5679403405451,397.89212220118,0.472,-2.56429763111333,0.237333333333333,14.9814994969356,401.1454563818,100,140
5.1,0.01,0,12.6597040343239,395.489929916671,0.997333333333333,-2.614703726851,0.646666666666667,14.9785703689518,397.89212220118,100,140
5.2,0.01,0.24,13.6054263390631,400.572198456,0.472,-2.61451686193114,0.24,13.6054263390631,395.489929916671,100,140
5.3,0.01,0.550666666666667,13.6025494316917,391.4523132345,0.649333333333333,-2.61915634595622,0.550666666666667,14.4496953357589,400.572198456,100,140
5.4,0.01,0.353333333333333,13.2891962269514,365.8900312,0.998666666666667,-2.62212622301105,0.353333333333333,16.8797012356115,391.4523132345,100,140
5.5,0.06,0.061333333333333,13.217221980827,360.743491247725,0.650666666666667,-2.62600970809615,0.061333333333333,16.3192706454338,365.8900312,100,140
5.6,0.06,0.828,14.4210045581228,397.964802365881,0.996,-2.62592192400098,0.828,18.7522010693117,360.743491247725,100,140
5.7,0.05,0.414666666666667,13.1109786593234,385.472217330924,0.978666666666667,-2.62476931620388,0.414666666666667,19.2104308458885,397.964802365881,100,140
5.8,0,0.242666666666667,15.9081456387949,374.36944633983,0.472,-2.59177637522408,0.242666666666667,18.9081456387949,385.472217330924,100,140
5.9,0,0.245333333333333,14.9043597608356,363.580107622732,0.472,-2.59158591586313,0.245333333333333,17.9043597608356,374.36944633983,100,140
6,0,0.496,13.907864598794,369.87054839,0.994666666666667,-2.64089414445369,0.496,15.907864598794,363.580107622732,100,140


==> martingale/S3.csv <==
time,Steer,pval1,mval1,cusum1,pval2,mval2,cusum2,pval3,mval3,th1,th2
0.1,0,0.014666666666667,-0.56982395703042,0,0.276,-0.215622729865481,0,0.057333333333333,0.507963035314422,100,140
0.2,0,0.186666666666667,-0.717229023113949,0,0.001333333333333,1.58289714640433,0,0.230666666666667,0.409243101845032,100,140
0.3,0,0.006666666666667,-0.993253691296401,0,0.798666666666667,0.831664134875921,0,0.029333333333333,1.35414280895043,100,140
0.4,0,0.004,-1.04499146520749,0,0.365333333333333,0.596526106038686,0,0.308,1.15094860329465,100,140
0.5,0,0.289333333333333,-1.16986867366008,0,0.242666666666667,0.576120362360988,0,0.472,0.807888098521859,100,140
0.6,-0.068176157772541,0.048,-1.32419411606805,0,0.033333333333333,1.42629642700967,0,0.338666666666667,0.657665626684392,100,140
0.7,-0.070055201649666,0.084,-1.46193381857853,0,0.161333333333333,1.58881347196398,0,0.313333333333333,0.562198559819904,100,140
0.8,-0.067571766674519,0.001333333333333,-1.5552552377974,0,0.786666666666667,1.0688456615313,0,0.050666666666667,1.19769740666468,100,140
0.9,-0.063582092523575,0.286666666666667,-1.64493066278094,0,0.24,1.08197872104739,0,0.472,0.937008802054414,100,140
1,-0.059177003800869,0.162666666666667,-1.70457257524239,0,0.388,0.916218739833001,0,0.036,1.733293699375,100,140
1.1,-0.054696712642908,0.053333333333333,-1.76818162027757,0.176943508,0.512,0.66965523583177,0,0.252,1.72442003287024,100,140
1.2,-0.004090919625014,0.185333333333333,-1.82306489488453,0.240067053,0.762666666666667,0.320424643077097,0,0.202666666666667,1.81279002045277,100,140
1.3,-0.004090919625014,0.288,-1.87538591219788,0,0.245333333333333,0.35615095081204,0,0.472,1.56177936317493,100,140
1.4,-0.004090919625014,0.166666666666667,-1.94783302956929,0,0.704,0.077392012611827,0,0.1,1.94109795285434,100,140
1.5,-0.000266297662165,0.114666666666667,-2.01912569979342,0,0.498666666666667,-0.078881698335532,0,0.034666666666667,2.78498839355853,100,140
1.6,0.000340948114172,0.289333333333333,-2.06828279737072,0,0.24,-0.029617002758907,0,0.473333333333333,2.51435259944054,100,140
1.7,0.000617672631051,0.037333333333333,-2.13714676760036,0,0.432,-0.134914636636173,0,0.230666666666667,2.55829928935978,100,140
1.8,0.017674474045634,0.004,-2.20166032127652,0,0.164,0.015754946813789,0,0.321333333333333,2.46945357126584,100,140
1.9,0.018041413277388,0.001333333333333,-2.22623384426491,0,0.072,0.400877898343132,0,0.156,2.678093594233,100,140
2,0.017271779477596,0.013333333333333,-2.21930907103239,0,0.250666666666667,0.440064688928093,0,0.053333333333333,3.33804784877178,100,140
2.1,0.016061453148723,0.288,-2.16407493778158,0,0.241333333333333,0.478767522569042,0,0.473333333333333,2.47080445549787,100,140
2.2,0.014738229103386,0.290666666666667,-2.20398000497392,0,0.242666666666667,-0.50901268967132,0,0.473333333333333,2.19206806219345,100,140
2.3,0.03,0.044,-2.13413379149772,0,0.114666666666667,-0.048811364739033,0,0.025333333333333,2.24820835163663,100,140
2.4,0.05,0.289333333333333,-2.16698402140017,0,0.242666666666667,0.056660351125486,0,0.473333333333333,2.08469718470409,100,140
2.5,0.08,0.004,-1.97569158589275,0,0.721333333333333,-0.217572528544091,0,0.349333333333333,2.19888620839561,100,140
2.6,0.1,0.289333333333333,-1.94213129957554,0,0.245333333333333,-0.666732952202031,0,0.472,2.07301939119633,100,140
2.7,0.13,0.001333333333333,-1.89638669487148,0,0.337333333333333,-0.816221834333595,0,0.328,2.05582265307716,100,140
2.8,0.15,0.002666666666667,-1.92767615167907,0.976,0.008,0.262104192783358,1.45,0.18,1.59381375272408,100,140
2.9,0.14,0.077333333333333,-1.99985493695162,1.25679,0.996,-0.111458144005067,3.65,0.190666666666667,1.92129950856798,100,140
3,0.16,0,1.26179170420529,0.947,0.502666666666667,-0.175512641645119,16.79,0.029333333333333,1.99728644295904,100,140
3.1,0.1,0.290666666666667,5.4592679147346,42.2714496078128,0.244,0.011025885179621,29.87,0.473333333333333,1.76573833523375,100,140
3.2,0.13,0.754666666666667,8.79262371464171,72.4267850141789,0.026666666666667,0.980415854415652,84.219531584092,0.176,1.81695438715469,100,140
3.3,0.1,0.289333333333333,10.391639015598,114.219531584092,0.241333333333333,1.98567996415041,137.103464030142,0.473333333333333,1.81592688405267,100,140
3.4,0.01,0.081333333333333,15.0625341462736,137.103464030142,0.004,4.78941201423886,149.924760784294,0.142666666666667,1.68761721820795,100,140
3.5,0.01,0.004,15.5217785592032,149.924760784294,0.704,5.65009161354037,160.883448854424,0.349333333333333,0.908895457557746,100,140
3.6,0.01,0.032,17.5627704594999,160.883448854424,0.332,5.52076251070005,188.945167469556,0.442666666666667,0.930098100741007,100,140
3.7,0.01,0.002666666666667,19.029950252756,188.945167469556,0.472,6.48577056089451,223.986127161865,0.349333333333333,0.800054448665351,100,140
3.8,0.01,0.288,20.3913286633742,223.986127161865,0.24,7.33679504877378,220.004860226568,0.473333333333333,0.681578632060136,100,140
3.9,0.01,0.289333333333333,17.6676968044715,220.004860226568,0.245333333333333,7.87387162611718,118.00079126005,0.473333333333333,0.357463926221455,100,140
4,0.01,0.128,15.0310677020116,118.00079126005,0.030666666666667,9.68271341735803,117.616956891754,0.328,-0.124182489402798,100,140
4.1,0.01,0.289333333333333,13.6054263390631,117.616956891754,0.241333333333333,9.68271341735803,215.55315968761,0.473333333333333,-0.124182489402798,100,140
4.2,0.01,0.002666666666667,13.6025494316917,215.55315968761,0.026666666666667,13.6101091159213,106.743491247725,0.12,0.234143864917522,100,140
4.3,0.01,0.286666666666667,16.1862868388885,106.743491247725,0.24,13.2915288013107,117.964802365881,0.472,-0.489407655859176,100,140
4.4,0.01,0.290666666666667,14.9814994969356,117.964802365881,0.244,13.2891962269514,101.472217330924,0.473333333333333,-0.489407655859176,100,140
4.5,0.01,0.065333333333333,14.9785703689518,101.472217330924,0.854666666666667,13.217221980827,174.36944633983,0.224,-0.389104119943575,100,140
4.6,0.01,0.053333333333333,13.3626094941703,174.36944633983,0.073333333333333,15.7391380304748,163.580107622732,0.252,-0.24170997850106,100,140
4.7,0.01,0.289333333333333,14.4210045581228,163.580107622732,0.238666666666667,15.8926558610186,366.46714305308,0.472,-0.328022979560282,100,140
4.8,0.01,0.256,16.9143304064778,366.46714305308,0.36,17.304456647014,402.851368860106,0.038666666666667,0.052615466033805,100,140
4.9,0.01,0.052,19.6013522307744,402.851368860106,0.628,17.4845675117441,401.1454563818,0.057333333333333,0.379662309450258,100,140
5,0.01,0,19.828790832096,401.1454563818,0.365333333333333,17.6112577362476,397.89212220118,0.048,0.242429117832636,100,140
5.1,0.01,0.3,19.828790832096,397.89212220118,0.34,20.4795760335865,395.489929916671,0.034666666666667,1.02214528130359,100,140
5.2,0.01,0.289333333333333,19.8106289503141,395.489929916671,0.245333333333333,20.6467975795526,400.572198456,0.473333333333333,0.712165911794794,100,140
5.3,0.01,0.290666666666667,19.3653206372538,400.572198456,0.237333333333333,20.6527485424167,391.4523132345,0.472,0.713023997624323,100,140
5.4,0.06,0.288,19.3626420219807,391.4523132345,0.24,20.4103962400963,365.8900312,0.472,0.362303737967799,100,140
5.5,0.06,0.012,19.6327721486153,365.8900312,0.082666666666667,21.0637547660273,360.743491247725,0.157333333333333,0.59317450848681,100,140
5.6,0.05,0.289333333333333,19.1355491338253,360.743491247725,0.242666666666667,21.1664769230602,397.964802365881,0.472,0.574168053018562,100,140
5.7,0,0.261333333333333,19.9162556351847,397.964802365881,0.005333333333333,22.826546193232,385.472217330924,0.122666666666667,0.893717154404034,100,140
5.8,0,0.002666666666667,19.8497968839174,385.472217330924,0.018666666666667,23.9196781460695,374.36944633983,0.122666666666667,1.3358984546999,100,140
5.9,0,0.065333333333333,19.9690778658242,374.36944633983,0.066666666666667,24.5140860267054,363.580107622732,0.269333333333333,1.53038441848529,100,140
6,0,0.065333333333333,20.7894976973098,363.580107622732,0.786666666666667,23.0794604501231,369.87054839,0.057333333333333,2.16775137185431,100,140


==> martingale/S4.csv <==
time,Steer,pval1,mval1,cusum1,pval2,mval2,cusum2,pval3,mval3,cusum3,th1,th2
0.1,0,0.635066666666667,-0.781454393036921,0,0.291377777777778,-0.237767703416736,0,0.541333333333333,-0.477838111211138,0,100,140
0.2,0,0.299022222222222,-0.797206787200905,0,0.313155555555555,-0.378626444015129,0,0.268,-0.538713372687692,0,100,140
0.3,0,0.343866666666667,-0.842111605090486,0,0.3068,-0.463949256393322,0,0.242666666666667,-0.537559162515642,0,100,140
0.4,0,0.509288888888889,-0.96882395329635,0,0.3012,-0.519195957174017,0,0.568,-0.768663414301683,0,100,140
0.5,0,0.651466666666667,-1.13111462981201,0,0.292488888888889,-0.551611354870576,0,0.481333333333333,-0.915799574633821,0,100,140
0.6,-0.068176157772541,0.395688888888889,-1.18314246754579,0,0.635066666666667,-0.781454393036921,0,0.761333333333333,-1.14101570494204,0,100,140
0.7,-0.070055201649666,0.278133333333333,-1.16631785495014,0,0.299022222222222,-0.797206787200905,0,0.24,-1.0999046823118,0,100,140
0.8,-0.067571766674519,0.283688888888889,-1.15258311348732,0,0.343866666666667,-0.842111605090486,0,0.241333333333333,-1.0587473888599,0,100,140
0.9,-0.063582092523575,0.658622222222222,-1.28787145505002,0,0.509288888888889,-0.96882395329635,0,0.502666666666667,-1.1665420818895,0,100,140
1,-0.059177003800869,0.299022222222222,-1.28120622084126,0,0.651466666666667,-1.13111462981201,0,0.245333333333333,-1.12704900762396,0,100,140
1.1,-0.054696712642908,0.333422222222222,-1.292292953671,0.12,0.788,-1.987242393164,0.12,0.24,-1.0825014389515,0.12,100,140
1.2,-0.004090919625014,0.581022222222222,-1.39138491777539,0.56769,0.969333333333333,-2.1095794345034,0.56769,0.201333333333333,-1.00196713928436,0.56769,100,140
1.3,-0.004090919625014,0.31,-1.38825869794723,0,0.914666666666667,-2.21332315330554,0,0.804,-1.18900669522889,0,100,140
1.4,-0.004090919625014,0.314888888888889,-1.38718917693887,0,0.969333333333333,-2.31262670068216,0,0.133333333333333,-1.03298019361437,0,100,140
1.5,-0.000266297662165,0.300488888888889,-1.37863129043634,0,0.842666666666667,-2.39161462506268,0,0.241333333333333,-0.987582164276933,0,100,140
1.6,0.000340948114172,0.345911111111111,-1.40464705031008,0,0.872,-2.46744877679611,0,0.242666666666667,-0.942737106670276,0,100,140
1.7,0.000617672631051,0.654577777777778,-1.51255211057126,0,0.806666666666666,-2.53230003189821,0,0.842666666666667,-1.13100898819442,0,100,140
1.8,0.017674474045634,0.673555555555556,-1.62101315374726,0,0.770666666666667,-2.59001654210889,0,0.061333333333333,-0.825494374703616,0,100,140
1.9,0.018041413277388,0.364533333333333,-1.64635671867872,0,0.778666666666667,-2.64520423996997,0,0.242666666666667,-0.779045436038692,0,100,140
2,0.017271779477596,0.670533333333334,-1.75233441258406,0,0.545333333333333,-2.67501963363556,0,0.318666666666667,-0.786997231889223,0,100,140
2.1,0.016061453148723,0.666888888888889,-1.75837418416944,0,0.861333333333333,-2.73178381025411,0,0.068,-0.339127206984006,0,100,140
2.2,0.014738229103386,0.302755555555556,-1.75990337446259,0,0.490666666666667,-2.7527311604462,0,0.662666666666667,-0.543261879112237,0,100,140
2.3,0.08,0.320133333333333,-1.75106973220043,0,0.557333333333333,-2.78050713896386,0,0.245333333333333,-0.545642461101681,0,100,140
2.4,0.11,0.277022222222222,-1.67388534794224,0,0.317333333333333,-2.71392637515904,0,0.310666666666667,-0.411230282943103,0,100,140
2.5,0.14,0.346844444444444,-1.59010777150539,0,0.389333333333333,-2.66089588788789,0,0.053333333333333,0.132239231969298,0,100,140
2.6,0.09,0.663511111111111,-1.65910709366087,0,0.346666666666667,-2.64482795235428,0,0.588,0.201744521390118,0,100,140
2.7,0.16,0.308666666666667,-1.67268228401032,0,0.544,0.60601082612548,0,0.244,0.197260953694237,0,100,140
2.8,0.13,0.643155555555556,-1.77569343464536,0,0.2826666667,1.2457940796504,0,0.241333333333333,0.197260953694236,0,100,140
2.9,0.12,0.315822222222222,-1.68349177665772,0,0.001333333333333,1.93154067289381,0,0.609333333333333,0.582658839887911,0,100,140
3,0.15,0.289911111111111,1.67949583575403,1.245,0.001333333333333,2.20647753570443,1.245,0,1.93154067289381,1.245,100,140
3.1,0.11,0.338133333333333,1.68130887865964,10.45,0.310666666666667,3.69393645409149,10.45,0,4.20647753570443,10.45,100,140
3.2,0.13,0,1.93154067289381,53.1196961850602,0.341333333333333,3.25137009812206,53.1196961850602,0.370666666666667,3.57744302101558,53.1196961850602,100,140
3.3,0.11,0.001333333333333,4.20647753570443,79.3224885123885,0.001333333333333,5.53773494075826,79.3224885123885,0.06,4.2422024239839,79.3224885123885,100,140
3.4,0.15,0,6.62260367443497,91.1481879433398,0.128,5.73572768623272,91.1481879433398,0.001333333333333,6.60425630221285,91.1481879433398,100,140
3.5,0.01,0.008,8.7450251499934,331.249979464462,0.034666666666667,6.80643731272018,110,0.492,5.87694662040595,110,100,140
3.6,0.01,0,11.2555164359033,626.988260518996,0.001333333333333,9.19898087369891,212,0,8.25901155541982,212,100,140
3.7,0.01,0.172,11.090415526966,716.63391888745,0.702666666666667,8.26524013562789,300,0.158666666666667,8.31013582853922,300,100,140
3.8,0.01,0.002666666666667,13.6138526997278,789.681691027,0.161333333333333,8.35123012070354,412,0.616,7.50153285029894,412,100,140
3.9,0.01,0.037333333333333,14.629422110767,890.0878213614,0.748,7.49268482742092,516,0.510666666666667,6.88213275470432,516,100,140
4,0.01,0.002666666666667,17.1712370436604,1194.4753992651,0.001333333333333,9.79995196713996,712,0,9.18870945621918,712,100,140
4.1,0.01,0.213333333333333,16.8885505478278,912.3399294423,0.001333333333333,12.1708444066669,912.3399294423,0,11.5629951084544,912.3399294423,100,140
4.2,0.01,0.028,18.1418927152189,872.2186657276,0.186666666666667,12.1637073414693,872.2186657276,0.030666666666667,12.7519632372666,872.2186657276,100,140
4.3,0.01,0,20.6848997712217,1012.229210478,0.001333333333333,14.5600020494731,1012.229210478,0.524,12.0561785126959,1012.229210478,100,140
4.4,0.01,0.008,22.8841540925806,1420.142314304,0.044,15.5137473602647,1420.142314304,0,14.4496953357589,1420.142314304,100,140
4.5,0.01,0.230666666666667,22.5667769757758,1410.70623572,0.044,16.4692852923122,1410.70623572,0.001333333333333,16.8797012356115,1410.70623572,100,140
4.6,0.01,0,25.1162403314269,1920.9504004,0.001333333333333,18.9049243587506,1920.9504004,0.410666666666667,16.3192706454338,1920.9504004,100,140
4.7,0.01,0.002666666666667,27.6746003737348,2260.2963655,0.016,20.5593089034037,2260.2963655,0.002666666666667,18.7522010693117,2260.2963655,100,140
4.8,0.01,0.08,28.1524451341218,2700.43593,0.306666666666667,20.1882815208855,2700.43593,0,19.2104308458885,2700.43593,100,140
4.9,0.01,0.001333333333333,30.7132276581387,3580.41531,0.006666666666667,19.9926725062486,3580.41531,0.001333333333333,20.6890884281954,3580.41531,100,140
5,0.01,0,33.2805251133029,4700.23362,0.172,17.6212772260021,4700.23362,0.012,23.0748559776594,4700.23362,100,140
5.1,0.01,0,35.8533358116879,5200.73562,0.232,17.8144879823938,5200.73562,0.516,19.8786866974084,5200.73562,100,140
5.2,0.01,0.001333333333333,35.8533358116879,5420.80844,0.008,20.3379115192944,5420.80844,0.522666666666667,19.6458453400068,5420.80844,100,140
5.3,0.01,0.224,32.9851964092343,4659.64302,0.224,17.7821703161229,4659.64302,0.002666666666667,21.3424152460884,4659.64302,100,140
5.4,0.01,0.269333333333333,30.0248032947971,4789.88304,0.218666666666667,17.4283076904079,4789.88304,0.526666666666667,18.1878682795986,4789.88304,100,140
5.5,0.06,0.001333333333333,30.3711892633726,4600.82695,0.001333333333333,18.715113719122,4600.82695,0.522666666666667,18.1476362866274,4600.82695,100,140
5.6,0.06,0.26,27.4825631481682,4679.33261,0.681333333333333,15.4900224532075,4679.33261,0,18.1476362866274,4679.33261,100,140
5.7,0.05,0.256,27.1948696673323,4900.1895,0.024,17.6915181581401,4900.1895,0.010666666666667,19.9624092344284,4900.1895,100,140
5.8,0,0,27.1948696673323,4789.08313,0.034666666666667,18.71505280948,4789.08313,0.002666666666667,23.2853163029469,4789.08313,100,140
5.9,0,0,28.6550899088415,5134.73666,0.204,19.5894957583961,5134.73666,0.001333333333333,26.5720966480716,5134.73666,100,140
6,0,0.001333333333333,28.6550899088415,5430.54546,0.038666666666667,18.2167502592686,5430.54546,0.002666666666667,21.3424152460884,5430.54546,100,140


==> martingale/S5.csv <==
time,Steer,pval1,mval1,cusum1,pval2,mval2,pval3,mval3,th1,th2
0.1,0,0.098666666666667,0.240041335259209,0,0.994666666666667,-0.644348847531436,0.865333333333333,-0.691363850570863,100,140
0.2,0,0.173333333333333,0.292766885438968,0,0.933333333333333,-0.96377220646145,0.688,-1.0799231190959,100,140
0.3,0,0.004,2.19342464821282,0,1,-1.18489416162989,0.653333333333333,-1.37135226515207,100,140
0.4,0,0.014666666666667,3.71833370659453,27.1956927750126,0.998666666666667,-1.4139773395432,0.858666666666667,-0.59676841069825,100,140
0.5,0.1,0.010666666666667,5.53157102013985,265.736038282626,0.986666666666667,-1.58098550870247,0.762666666666667,-0.7789701828582,100,140
0.6,0.13,0.202666666666667,5.43129163425349,480.180159481759,1,-1.71345116664945,0.713333333333333,-0.93472448142265,100,140
0.7,0.08,0.12,5.69888141201387,764.713437872239,1,-1.82132568137859,0.670666666666667,-0.06950242765927,100,140
0.8,0.21,0.008,7.72567001755425,1000,1,-1.918470730803,0.673333333333333,-0.18828220088393,100,140
0.9,0.16,0.3,7.40168454612435,1000,0.816,-2.00605835775023,0.670666666666667,0.2757016160903,100,140
1,0.1,0.184,7.42079529085485,1000,0.765333333333333,-2.08727993317723,0.677333333333333,0.35029653095411,100,140
1.1,0.01,0.033333333333333,8.5266701425412,1000,1,-2.16694298566488,0.710666666666667,0.44102676074259,100,140
1.2,0.01,0.417333333333333,8.04971643034111,1000,1,-2.2364649630802,0.68,0.5242505836946,100,140
1.3,0.01,0.001333333333333,10.3551013244304,1000,1,-2.29195323569842,0.612,0.60111049499671,100,140
1.4,0.01,0.004,12.7210681387175,1000,0.996,-2.35206471238725,0.670666666666667,0.67224887385708,100,140
1.5,0.01,0.066666666666667,13.3965802231415,1000,1,-2.4108612494289,0.689333333333333,0.7389210072593,100,140
1.6,0.01,0.008,15.4867870128258,1000,0.796,-2.47185195349288,0.741333333333333,0.7883237356796,100,140
1.7,0.01,0.054666666666667,16.2962917514269,1000,1,-2.52210470570939,0.670666666666667,0.84788509748749,100,140
1.8,0.01,0.104,16.6769812046878,1000,0.865333333333333,-2.57219169559365,0.693333333333333,0.89658632921274,100,140
1.9,0.01,0.130666666666667,16.9110405185606,1000,1,-2.61577837850158,0.652,0.95020101393803,100,140
2,0.01,0.057333333333333,17.6943318377539,1000,1,-2.65343551197348,0.612,1.00109812350756,100,140
2.1,0.01,0.330666666666667,16.8983485788545,1000,0.998666666666667,-2.64347627738519,0.741333333333333,1.00128788537148,100,140
2.2,0.01,0.001333333333333,19.25445744093,1000,1,-2.6424654713202,0.677333333333333,2.00454492994406,100,140
2.3,0.01,0.001333333333333,19.25445744093,1000,0.997333333333333,-2.65221276722988,0.76,2.00441905147593,100,140
2.4,0.01,0,19.9824719468405,1000,0.936,-2.65522674588436,0.9,3.20135960706968,100,140
2.5,0.01,0.066666666666667,18.7462206421699,1000,1,-1.70568439201193,0.689333333333333,3.20199399958674,100,140
2.6,0.01,0.125333333333333,19.0687761758648,1000,0.996,-1.50488266932317,0.757333333333333,3.40180461255824,100,140
2.7,0.01,0.004,21.2307031205056,1000,0.801333333333333,-1.44102676074259,0.670666666666667,2.99128847804158,100,140
2.8,0.01,0.168,19.1586089604306,1000,1,0.5242505836946,0.718666666666667,2.99128847804158,100,140
2.9,0.01,0.193333333333333,19.4548298479409,1000,0.994666666666667,0.60111049499671,0.689333333333333,3.00069424751826,100,140
3,0.01,0.246666666666667,19.2571120338011,1000,1,0.67224887385708,0.752,3.41327327394493,100,140
3.1,0.01,0.376,17.6396577444632,1000,0.998666666666667,0.7389210072593,0.86,3.41321087489109,100,140
3.2,0.01,0.302666666666667,17.8523112299924,1000,1,0.7883237356796,0.658666666666667,3.41321087489109,100,140
3.3,0.01,0.317333333333333,15.1500686677158,1000,1,0.84788509748749,0.798666666666667,3.41321087489109,100,140
3.4,0.01,0.376,12.4516150302852,1000,0.842666666666667,0.89658632921274,0.826666666666667,3.40536427580984,100,140
3.5,0.01,0.012,13.5076475378747,1000,1,0.95020101393803,0.690666666666667,3.00536427580984,100,140
3.6,0,0.010666666666667,13.3290502783765,1000,1,1.00109812350756,0.88,3.01605919896305,100,140
3.7,0,0.313333333333333,12.2575391221259,1000,0.794666666666667,0.70488266932317,0.738666666666667,3.00528530608302,100,140
3.8,0,0,14.1336009720159,1000,1,0.71536190114258,0.550666666666667,3.01207792299785,100,140
3.9,0,0.104,14.2772315713815,1000,1,0.72122285111306,0.530666666666667,3.01207792299785,100,140
4,0,0.006666666666667,15.6475439934279,1000,1,0.7071925497587,0.670666666666667,3.01207792299785,100,140
4.1,0,0.004,18.3956840888687,1000,1,0.69450873478392,0.68,3.0121403862963,100,140
4.2,0,0.078666666666667,16.5776888056242,1000,0.92,0.7001644063154,0.86,3.0082299495962,100,140
4.3,0,0.104,14.6264172552765,1000,1,-1.69482964986249,0.670666666666667,2.00835539357207,100,140
4.4,0,0.045333333333333,13.2456182675697,1000,1,-1.70952087279598,0.689333333333333,2.01145800782548,100,140
4.5,0,0,14.8712307781623,1000,1,-1.7018498467124,0.588,2.01145800782548,100,140
4.6,0,0.12,14.8988936631123,1000,1,-1.68532149836727,0.869333333333333,2.01164574328916,100,140
4.7,0,0.018666666666667,14.0662672289593,1000,1,-2.67535515835147,0.669333333333333,2.02197030414836,100,140
4.8,0,0.006666666666667,16.1251414039009,1000,1,-2.68400531313944,0.577333333333333,2.02197030414836,100,140
4.9,0,0,18.5311873269937,1000,1,-2.68388095278223,0.805333333333333,2.02221839691379,100,140
5,-0.002,0.034666666666667,19.8523637652575,1000,0.82,-2.67011609117346,0.710666666666667,1.01297390894947,100,140
5.1,-0.002,0.450666666666667,19.7295910228578,1000,0.842666666666667,-2.67990922051742,0.681333333333333,1.00499963536784,100,140
5.2,-0.001,0.197333333333333,20.0197640703759,1000,1,-2.67635898188627,0.757333333333333,1.00499963536784,100,140
5.3,-0.002,0,22.8802424207446,1000,0.952,-1.66162066078213,0.889333333333333,1.00267938431575,100,140
5.4,-0.001,0.254666666666667,23.1527445942515,1000,1,-1.67047666385495,0.588,1.01073295025574,100,140
5.5,-0.002,0.001333333333333,23.7673894418055,1000,1,-1.67725385399094,0.690666666666667,1.01073295025574,100,140
5.6,-0.002,0.001333333333333,24.3019275880357,1000,1,-1.65564747685705,0.594666666666667,0.01073295025574,100,140
5.7,0,0.084,25.2362188955124,1000,1,-1.65564747685705,0.690666666666667,0.02145391570299,100,140
5.8,0,0.194666666666667,22.6551108125985,1000,1,-1.63029463797883,0.676,0.02145391570299,100,140
5.9,0,0.212,22.1597277686823,1000,0.921333333333333,-1.6258936038405,0.786666666666667,0.01764395265008,100,140
6,0,0.374666666666667,19.4013516473544,1000,1,-1.63927517172424,0.597333333333333,-0.01764395265008,100,140


==> martingale/S51.csv <==
time,Steer,pval1,mval1,cusum1,pval2,mval2,pval3,mval3,th1,th2
0.1,0,0.098666666666667,0.240041335259209,0,0.994666666666667,-0.644348847531436,0.865333333333333,-0.691363850570863,100,140
0.2,0,0.173333333333333,0.292766885438968,0,0.933333333333333,-0.96377220646145,0.688,-1.0799231190959,100,140
0.3,0,0.004,2.19342464821282,0,1,-1.18489416162989,0.653333333333333,-1.37135226515207,100,140
0.4,0,0.014666666666667,3.71833370659453,27.1956927750126,0.998666666666667,-1.4139773395432,0.858666666666667,-0.59676841069825,100,140
0.5,0.1,0.010666666666667,5.53157102013985,265.736038282626,0.986666666666667,-1.58098550870247,0.762666666666667,-0.7789701828582,100,140
0.6,0.13,0.202666666666667,5.43129163425349,480.180159481759,1,-1.71345116664945,0.713333333333333,-0.93472448142265,100,140
0.7,0.08,0.12,5.69888141201387,764.713437872239,1,-1.82132568137859,0.670666666666667,-0.06950242765927,100,140
0.8,0.21,0.008,7.72567001755425,3016.48362266645,1,-1.918470730803,0.673333333333333,-0.18828220088393,100,140
0.9,0.16,0.3,7.40168454612435,4641.22626641031,0.816,-2.00605835775023,0.670666666666667,0.2757016160903,100,140
1,0.1,0.184,7.42079529085485,6297.58766920162,0.765333333333333,-2.08727993317723,0.677333333333333,0.35029653095411,100,140
1.1,0.01,0.033333333333333,8.5266701425412,11331.1976673081,1,-2.16694298566488,0.710666666666667,0.44102676074259,100,140
1.2,0.01,0.417333333333333,8.04971643034111,14450.1041154103,1,-2.2364649630802,0.68,0.5242505836946,100,140
1.3,0.01,0.001333333333333,10.3551013244304,45853.0066526432,1,-2.29195323569842,0.612,0.60111049499671,100,140
1.4,0.01,0.004,12.7210681387175,380565.198460494,0.996,-2.35206471238725,0.670666666666667,0.67224887385708,100,140
1.5,0.01,0.066666666666667,13.3965802231415,1038301.21440366,1,-2.4108612494289,0.689333333333333,0.7389210072593,100,140
1.6,0.01,0.008,15.4867870128258,6357240.08349235,0.796,-2.47185195349288,0.741333333333333,0.7883237356796,100,140
1.7,0.01,0.054666666666667,16.2962917514269,18307822.5836461,1,-2.52210470570939,0.670666666666667,0.84788509748749,100,140
1.8,0.01,0.104,16.6769812046878,35795034.1497738,0.865333333333333,-2.57219169559365,0.693333333333333,0.89658632921274,100,140
1.9,0.01,0.130666666666667,16.9110405185606,57893967.1556646,1,-2.61577837850158,0.652,0.95020101393803,100,140
2,0.01,0.057333333333333,17.6943318377539,106261123.25267,1,-2.65343551197348,0.612,1.00109812350756,100,140
2.1,0.01,0.330666666666667,16.8983485788545,128081350.157389,0.998666666666667,-2.64347627738519,0.741333333333333,1.00128788537148,100,140
2.2,0.01,0.001333333333333,19.25445744093,358280964.770949,1,-2.6424654713202,0.677333333333333,2.00454492994406,100,140
2.3,0.01,0.001333333333333,19.25445744093,588480579.384509,0.997333333333333,-2.65221276722988,0.76,2.00441905147593,100,140
2.4,0.01,0,19.9824719468405,1065215855.2021,0.936,-2.65522674588436,0.9,3.20135960706968,100,140
2.5,0.01,0.066666666666667,18.7462206421699,1203693649.54324,1,-1.70568439201193,0.689333333333333,3.20199399958674,100,140
2.6,0.01,0.125333333333333,19.0687761758648,1394883237.85054,0.996,-1.50488266932317,0.757333333333333,3.40180461255824,100,140
2.7,0.01,0.004,21.2307031205056,3055912213.41692,0.801333333333333,-1.44102676074259,0.670666666666667,2.99128847804158,100,140
2.8,0.01,0.168,19.1586089604306,3265071967.90754,1,0.5242505836946,0.718666666666667,2.99128847804158,100,140
2.9,0.01,0.193333333333333,19.4548298479409,3546343143.08449,0.994666666666667,0.60111049499671,0.689333333333333,3.00069424751826,100,140
3,0.01,0.246666666666667,19.2571120338011,3777154655.80194,1,0.67224887385708,0.752,3.41327327394493,100,140
3.1,0.01,0.376,17.6396577444632,3822948371.99948,0.998666666666667,0.7389210072593,0.86,3.41321087489109,100,140
3.2,0.01,0.302666666666667,17.8523112299924,3879593185.21565,1,0.7883237356796,0.658666666666667,3.41321087489109,100,140
3.3,0.01,0.317333333333333,15.1500686677158,3883391488.35187,1,0.84788509748749,0.798666666666667,3.41321087489109,100,140
3.4,0.01,0.376,12.4516150302852,3883647137.24457,0.842666666666667,0.89658632921274,0.826666666666667,3.40536427580984,100,140
3.5,0.01,0.012,13.5076475378747,3884382139.23811,1,0.95020101393803,0.690666666666667,3.00536427580984,100,140
3.6,0,0.010666666666667,13.3290502783765,3884996924.00097,1,1.00109812350756,0.88,3.01605919896305,100,140
3.7,0,0.313333333333333,12.2575391221259,3885207472.77933,0.794666666666667,0.70488266932317,0.738666666666667,3.00528530608302,100,140
3.8,0,0,14.1336009720159,3886581959.3091,1,0.71536190114258,0.550666666666667,3.01207792299785,100,140
3.9,0,0.104,14.2772315713815,3888168747.85394,1,0.72122285111306,0.530666666666667,3.01207792299785,100,140
4,0,0.006666666666667,15.6475439934279,3894415309.61554,1,0.7071925497587,0.670666666666667,3.01207792299785,100,140
4.1,0,0.004,18.3956840888687,3991946613.05192,1,0.69450873478392,0.68,3.0121403862963,100,140
4.2,0,0.078666666666667,16.5776888056242,4007780895.4816,0.92,0.7001644063154,0.86,3.0082299495962,100,140
4.3,0,0.104,14.6264172552765,4010030828.56468,1,-1.69482964986249,0.670666666666667,2.00835539357207,100,140
4.4,0,0.045333333333333,13.2456182675697,4010596400.91919,1,-1.70952087279598,0.689333333333333,2.01145800782548,100,140
4.5,0,0,14.8712307781623,4013470431.27265,1,-1.7018498467124,0.588,2.01145800782548,100,140
4.6,0,0.12,14.8988936631123,4016425075.8548,1,-1.68532149836727,0.869333333333333,2.01164574328916,100,140
4.7,0,0.018666666666667,14.0662672289593,4017710059.22396,1,-2.67535515835147,0.669333333333333,2.02197030414836,100,140
4.8,0,0.006666666666667,16.1251414039009,4027780751.55053,1,-2.68400531313944,0.577333333333333,2.02197030414836,100,140
4.9,0,0,18.5311873269937,4139465107.67615,1,-2.68388095278223,0.805333333333333,2.02221839691379,100,140
5,-0.002,0.034666666666667,19.8523637652575,4558038888.99838,0.82,-2.67011609117346,0.710666666666667,1.01297390894947,100,140
5.1,-0.002,0.450666666666667,19.7295910228578,4928252596.62465,0.842666666666667,-2.67990922051742,0.681333333333333,1.00499963536784,100,140
5.2,-0.001,0.197333333333333,20.0197640703759,5423102001.70519,1,-2.67635898188627,0.757333333333333,1.00499963536784,100,140
5.3,-0.002,0,22.8802424207446,14068062779.805,0.952,-1.66162066078213,0.889333333333333,1.00267938431575,100,140
5.4,-0.001,0.254666666666667,23.1527445942515,25421025654.3012,1,-1.67047666385495,0.588,1.01073295025574,100,140
5.5,-0.002,0.001333333333333,23.7673894418055,46412651820.1375,1,-1.67725385399094,0.690666666666667,1.01073295025574,100,140
5.6,-0.002,0.001333333333333,24.3019275880357,82238217035.0571,1,-1.65564747685705,0.594666666666667,0.01073295025574,100,140
5.7,0,0.084,25.2362188955124,173428929821.46,1,-1.65564747685705,0.690666666666667,0.02145391570299,100,140
5.8,0,0.194666666666667,22.6551108125985,180331162760.63,1,-1.63029463797883,0.676,0.02145391570299,100,140
5.9,0,0.212,22.1597277686823,184536951839.757,0.921333333333333,-1.6258936038405,0.786666666666667,0.01764395265008,100,140
6,0,0.374666666666667,19.4013516473544,184803576269.204,1,-1.63927517172424,0.597333333333333,-0.01764395265008,100,140


==> martingale/carla-barplot.csv <==
t1b,t1p,sun,c1,R1,p1b,p1p,cp1,Rp1,p2p,p2b,cp2,Rp2,s1p,s1b,s1c,s1r,s2p,s2b,s2c,s2r,s3p,s3b,s3c,s3r,s4p,s4b,s4c,s4r,s5p,s5b,s5c,s5r
0,5,90,25,1,0,5,25,1,0,9,25,1,1,1,25,1,40,1,50,2,1,25,50,2,50,40,25,2,1,1,50,7
0,5,,50,2,0,5,50,2,0,9,50,2,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,3,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,40,1,,,1,25,,,50,40,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,1,1,,,60,1,,,1,60,,,75,60,,,1,1,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,5,,,,0,5,,,0,9,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
0,40,,,,0,40,,,0,40,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
10,50,,,,10,50,,,5,25,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
40,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
25,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> nuimage-plots/nuimage-S1.csv <==
time,mval1,pval1,cusum1,mval2,pval2,cusum2,mval3,pval3,cusum3,th1,th2
0.1,-0.394294292054864,0.43,0,-0.439952381495027,0.49,0,-0.670016930385802,0.93,0,5,10.2
0.2,-0.397776456802214,0.22,1.60570570794513,-0.821315914052275,0.73,1.56004761850497,-1.00504866251791,0.74,1.32998306961419,5,10.2
0.3,-0.756197512212778,0.76,3.20792925114292,-1.09343825814924,0.73,2.73873170445269,-1.30931921689809,0.99,2.32493440709628,5,10.2
0.4,-1.05422461704329,0.84,4.45173173893014,-1.15767384552645,0.37,3.64529344630345,-1.46991408101154,0.66,3.01561519019818,5,10.2
0.5,-1.2523559982729,0.7,5.39750712188684,-1.21166694085768,0.37,4.48761960077699,-1.63301503786497,0.78,3.54570110918664,5,10.2
0.6,-1.36457600015306,0.52,6.14515112361394,-1.16600398648133,0.23,5.2759526599193,-1.78953417256679,0.88,3.91268607132167,5,10.2
0.7,-1.50779388505756,0.68,6.78057512346088,-1.30031307939,0.58,6.10994867343796,-1.91146142697402,0.79,4.12315189875487,5,10.2
0.8,-1.64298803567595,0.72,7.27278123840332,-1.30718656369763,0.31,6.80963559404796,-2.02457028093804,0.82,4.21169047178085,5,10.2
0.9,-1.75617055136464,0.69,7.62979320272736,-1.29889135466922,0.29,7.50244903035032,-2.12463680253705,0.81,4.1871201908428,5,10.2
1,-1.86005678265142,0.7,7.87362265136272,-1.41732338177591,0.6,8.2035576756811,-2.10285460785925,0.27,4.06248338830575,5,10.2
1.1,-1.90308563144261,0.46,8.0135658687113,-1.555037437874,0.73,8.78623429390518,-2.03688522149025,0.18,3.95962878044649,5,10.2
1.2,-1.90666594724316,0.33,8.11048023726868,-1.64993919186411,0.6,9.23119685603117,-2.11754366013836,0.7,3.92274355895623,5,10.2
1.3,-1.93134145914352,0.4,8.20381429002551,-1.80070283750849,0.98,9.58125766416706,-2.12516200289514,0.36,3.80519989881787,5,10.2
1.4,-1.93006024262197,0.32,8.27247283088199,-1.89182852388905,0.68,9.78055482665856,-2.17446514575794,0.54,3.68003789592272,5,10.2
1.5,-1.90663216932688,0.27,8.34241258826001,-1.86812365396786,0.27,9.88872630276951,-2.2267116211563,0.58,3.50557275016478,5,10.2
1.6,-1.86721306883829,0.23,8.43578041893313,-1.978687606829,0.86,10.0206026488016,-2.29975358983871,0.76,3.27886112900847,5,10.2
1.7,-1.86976285641145,0.33,8.56856735009483,-2.07422129968867,0.81,10.0419150419726,-2.37600673593191,0.83,2.97910753916976,5,10.2
1.8,-1.89631397545643,0.41,8.69880449368337,-2.18003150176615,0.98,9.96769374228397,-2.44399123881209,0.8,2.60310080323785,5,10.2
1.9,-1.82495808400014,0.18,8.80249051822694,-2.09924697714623,0.14,9.78766224051781,-2.46246521925254,0.43,2.15910956442575,5,10.2
2,-1.73458210364416,0.16,8.97753243422679,-2.02942915931354,0.17,9.68841526337157,-2.46574573516755,0.36,1.6966443451732,5,10.2
2.1,-1.72438445352404,0.3,9.24295033058263,-2.0365425286635,0.36,9.65898610405803,-2.27979687696775,0.03,1.23089861000565,5,10.2
2.2,-1.81463281685653,0.69,9.51856587705859,-2.11914678012003,0.77,9.62244357539453,-2.33686486020019,0.67,0.951101733037903,5,10.2
2.3,-1.82748612321181,0.37,9.70393306020205,-2.1704628442521,0.58,9.5032967952745,-2.31003114649588,0.24,0.614236872837706,5,10.2
2.4,-1.92024558931279,0.76,9.87644693699024,-2.2631952063737,0.96,9.3328339510224,-2.26088521454387,0.19,0.304205726341817,5,10.2
2.5,-2.01792883442133,0.84,9.95620134767744,-2.22253776389558,0.21,9.0696387446487,-2.34221346685783,0.9,0.043320511797939,5,10.2
2.6,-2.05369859865233,0.48,9.93827251325611,-2.25465611325126,0.49,8.84710098075311,-2.42358987882045,0.97,0,5,10.2
2.7,-2.1196321028879,0.67,9.88457391460378,-2.25347675996886,0.33,8.59244486750185,-2.43341279007738,0.39,0,5,10.2
2.8,-2.15618816112089,0.5,9.76494181171588,-2.32679522691819,0.82,8.33896810753299,-2.45466086389733,0.46,0,5,10.2
2.9,-2.17878466932001,0.43,9.60875365059498,-2.39780696294241,0.84,8.01217288061479,-2.50580631065137,0.7,0,5,10.2
3,-2.20925260740897,0.48,9.42996898127497,-2.40325672416924,0.37,7.61436591767237,-2.55976644865568,0.76,0,5,10.2


==> nuimage-plots/nuimage-S2.csv <==
time,mval1,pval1,cusum1,mval2,pval2,cusum2,mval3,pval3,cusum3,th1,th2
0.1,0.3551202548991,0.08,0,-0.657717217816642,0.9,0,-0.547346301259589,0.66,0,5,10.2
0.2,-0.300023462359752,0.94,2.3551202548991,-1.07206280009875,1,1.34228278218335,-0.681653767581781,0.34,1.45265369874041,5,10.2
0.3,0.341823491369745,0.04,4.05509679253934,-1.07142716881233,0.27,2.2702199820846,-0.801278299103226,0.38,2.77099993115862,5,10.2
0.4,1.39614101812026,0.02,6.39692028390909,-1.33353883104472,0.92,3.19879281327226,-1.07230006836849,0.78,3.9697216320554,5,10.2
0.5,1.11639244008402,0.39,9.79306130202935,-1.35946769349651,0.33,3.86525398222754,-1.1443136311646,0.39,4.8974215636869,5,10.2
0.6,0.590779767823326,0.8,12.9094537421133,-1.54265762833437,0.83,4.50578628873102,-1.07680349212061,0.21,5.7531079325223,5,10.2
0.7,0.254660399879378,0.61,15.5002335099367,-1.71193145627605,0.91,4.96312866039665,-0.733742449421856,0.07,6.67630444040168,5,10.2
0.8,-0.092204619371061,0.74,17.754893909816,-1.79495339030693,0.57,5.25119720412059,-0.943347474545339,0.69,7.94256199097983,5,10.2
0.9,0.104162776861229,0.14,19.662689290445,-1.75309156796481,0.23,5.45624381381366,-1.04903537819888,0.48,8.99921451643449,5,10.2
1,0.018560075793363,0.36,21.7668520673062,-1.83014632157385,0.57,5.70315224584884,-1.27080765335259,0.93,9.9501791382356,5,10.2
1.1,-0.208052846789,0.6,23.7854121430996,-1.85463414186688,0.39,5.87300592427498,-1.39180339221404,0.61,10.679371484883,5,10.2
1.2,-0.040039871026244,0.16,25.5773592963106,-1.84097518367056,0.29,6.0183717824081,-1.52459375215306,0.71,11.2875680926689,5,10.2
1.3,0.451442528445658,0.06,27.5373194252843,-1.8861384494092,0.47,6.17739659873753,-0.931427936398509,0.01,11.7629743405159,5,10.2
1.4,0.987006646423402,0.06,29.98876195373,-1.83380409085021,0.21,6.29125814932832,-0.964563213336217,0.36,12.8315464041173,5,10.2
1.5,0.825049625564367,0.43,32.9757686001534,-1.94532658034205,0.83,6.4574540584781,-1.12610378015437,0.71,13.8669831907811,5,10.2
1.6,0.676083991691447,0.43,35.8008182257178,-1.96460350211505,0.39,6.51212747813604,-1.26357874904084,0.68,14.7408794106268,5,10.2
1.7,0.863324997373615,0.16,38.4769022174092,-2.0236267644294,0.57,6.54752397602099,-0.852535558093653,0.03,15.4773006615859,5,10.2
1.8,1.05366776544186,0.16,41.3402272147828,-2.07734927842635,0.56,6.52389721159159,-1.01198076326923,0.7,16.6247651034923,5,10.2
1.9,1.00438366027979,0.32,44.3938949802247,-2.15500489322198,0.73,6.44654793316524,-1.15701894121447,0.7,17.612784340223,5,10.2
2,0.693937084189196,0.76,47.3982786405045,-2.14827314455374,0.31,6.29154303994326,-1.31509717288263,0.82,18.4557653990085,5,10.2
2.1,0.657459406650529,0.32,50.0922157246937,-2.15982585223012,0.38,6.14326989538951,-1.23251082401793,0.19,19.1406682261259,5,10.2
2.2,0.538250027318308,0.43,52.7496751313442,-2.24359255405489,0.84,5.98344404315938,-1.39059919586778,0.88,19.908157402108,5,10.2
2.3,0.352883494071016,0.57,55.2879251586625,-2.22305162434282,0.27,5.73985148910448,-1.44890438919054,0.48,20.5175582062402,5,10.2
2.4,0.218419784395104,0.49,57.6408086527335,-2.10036651985923,0.09,5.51679986476166,-1.56653727520267,0.76,21.0686538170496,5,10.2
2.5,-0.021617711933004,0.78,59.8592284371286,-2.20149823425544,1,5.41643334490242,-1.48506657353106,0.18,21.502116541847,5,10.2
2.6,-0.075794480826799,0.38,61.8376107251956,-2.21909233792959,0.41,5.21493511064698,-1.49367196828652,0.34,22.0170499683159,5,10.2
2.7,-0.003534627446095,0.22,63.7618162443688,-2.13575553359446,0.13,4.99584277271739,-1.5974133218422,0.71,22.5233780000294,5,10.2
2.8,-0.041568522224812,0.36,65.7582816169227,-2.17183911936513,0.5,4.86008723912293,-1.70494086822902,0.78,22.9259646781872,5,10.2
2.9,0.370023481952281,0.06,67.7167130946979,-2.23965746509058,0.73,4.68824811975779,-1.54161247553895,0.09,23.2210238099581,5,10.2
3,1.0737327204849,0.02,70.0867365766502,-2.25606964095734,0.41,4.44859065466721,-0.915264510453682,0,23.6794113344192,5,10.2
3.1,1.44701674622688,0.02,73.1604692971351,-2.18393077225813,0.39,4.19252101370986,-0.348587509573584,0.03,24.7641468239655,5,10.2
3.2,1.67439024609288,0.46,76.607486043362,-2.11516976120554,0.47,4.00859024145173,-0.45502197329046,0.58,26.4155593143919,5,10.2
3.3,0.84956182969616,0.71,80.2818762894549,-2.21085690478398,0.78,3.89342048024618,-0.422664349180219,0.32,27.9605373411015,5,10.2
3.4,0.015231811433069,0.59,83.131438119151,-2.21085690478398,0.92,3.6825635754622,-0.120012138296553,0.19,29.5378729919213,5,10.2
3.5,0.735490975118239,0.02,85.1466699305841,-2.09178314824313,0.09,3.47170667067821,-0.242005941248568,0.68,31.4178608536247,5,10.2
3.6,0.904903302705475,0.43,87.8821609057023,-1.90964578536288,0.13,3.37992352243508,-0.545888690954956,0.92,33.1758549123761,5,10.2
3.7,0.967891298437417,0.49,90.7870642084078,-1.74811605315555,0.21,3.47027773707219,-0.406573631062802,0.03,34.6299662214212,5,10.2
3.8,1.02419142183897,0.61,93.7549555068452,-1.75256656037242,0.59,3.72216168391664,-0.38924939276923,0.63,36.2233925903584,5,10.2
3.9,1.00298593327333,0.16,96.7791469286842,-1.80402401030744,0.37,3.96959512354421,-0.467199552405426,0.7,37.8341431975891,5,10.2
4,0.946761941723458,0.43,99.7821328619576,-1.846740211705,0.83,4.16557111323676,-0.140990280811892,0.2,39.3669436451837,5,10.2
4.1,1.36386469709257,0.14,102.728894803681,-1.80496237151967,0.27,4.31883090153176,0.861073620315613,0.01,41.2259533643718,5,10.2
4.2,0.824615161807175,1,106.092759500773,-1.81324993133166,0.31,4.51386853001208,0.861073620315613,0.71,44.0870269846874,5,10.2
4.3,0.313375785606956,0.39,108.91737466258,-1.78613209439042,0.37,4.70061859868041,0.047894794377507,0.27,46.9481006050031,5,10.2
4.4,-0.312487609108002,0.84,111.230750448187,-1.89450528203683,0.57,4.91448650428999,-0.1071022743645,0.7,48.9959953993806,5,10.2
4.5,-0.384392367741517,0.61,112.918262839079,-1.80143651152129,0.36,5.01998122225315,-0.133409725948796,0.8,50.8888931250161,5,10.2
4.6,-0.534554034472838,0.91,114.533870471338,-1.84946377503562,0.6,5.21854471073186,-0.176151085442803,0.82,52.7554833990673,5,10.2
4.7,-0.817122780375289,0.7,115.999316436865,-1.85964527079201,0.62,5.36908093569623,-0.659733537127888,0.36,54.5793323136245,5,10.2
4.8,-1.10286765501845,0.84,117.18219365649,-1.90988641157298,0.89,5.50943566490422,-0.540715963239893,0.38,55.9195987764966,5,10.2
4.9,-1.1648423324224,0.48,118.079326001471,-1.92328947269427,0.83,5.59954925333124,-0.244815059049491,0.17,57.3788828132567,5,10.2
5,-1.18204375556244,0.84,118.914483669049,-1.83234974896314,0.13,5.67625978063697,0.268853492070131,0.09,59.1340677542072,5,10.2
5.1,-1.33310831561843,0.89,119.732439913486,-1.80249630177097,0.29,5.84391003167382,0.174882074380475,0.28,61.4029212462773,5,10.2
5.2,-1.42135651677187,0.81,120.399331597868,-1.8082450425782,0.89,6.04141372990285,0.494437106392882,0.24,63.5778033206578,5,10.2
5.3,-1.30860431475274,0.26,120.977975081096,-1.89661964528786,0.6,6.23316868732465,0.563494893523847,0.37,66.0722404270507,5,10.2
5.4,-1.40226981898704,0.94,121.669370766343,-1.89661964528786,0.09,6.33654904203678,0.941480922713509,0.19,68.6357353205745,5,10.2
5.5,-1.40998441425139,0.82,122.267100947356,-1.22271715655113,0,6.43992939674891,0.576127229343277,0.68,71.577216243288,5,10.2
5.6,-1.50184807490699,0.74,122.857116533105,-1.33992208284682,0.91,7.21721224019778,1.2302557701649,0.03,74.1533434726313,5,10.2
5.7,-1.17201879028042,0.02,123.355268458198,-1.52680206504339,0.52,7.87729015735096,2.20332325540448,0.03,77.3835992427962,5,10.2
5.8,-1.21728591018273,0.48,124.183249667917,-1.56614272221492,0.68,8.35048809230756,2.41281261428654,0.42,81.5869224982007,5,10.2
5.9,-1.26773972651527,0.08,124.965963757735,-1.53785599546691,0.59,8.78434537009264,3.16213678828186,0.01,85.9997351124872,5,10.2
6,-1.26773972651527,0.02,125.698224031219,-1.49147196995669,0.29,9.24648937462572,2.61900289495411,0.02,91.1618719007691,5,10.2
6.1,-1.62139540312804,0.3,126.430484304704,-1.48362820328851,0.37,9.75501740466903,2.06527014731154,0.17,95.7808747957232,5,10.2
6.2,-1.4829021761851,0.16,126.809088901576,-1.50939224238158,0.57,10.2713892013805,2.44631229314122,0.19,99.8461449430348,5,10.2
6.3,-1.26897705331912,0.16,127.326186725391,-1.4723698952252,0.59,10.7619969589989,3.01096603419828,0.07,104.292457236176,5,10.2
6.4,-0.970047092533275,0.09,128.057209672072,-1.34010490409878,0.36,11.2896270637737,3.66849854159201,0.03,109.303423270374,5,10.2
6.5,-1.14838215726532,0.07,129.087162579539,-1.65589975440628,0.97,11.9495221596749,5.36529328127667,0.01,114.971921811966,5,10.2
6.6,-1.10158970737505,0.32,129.938780422273,-1.65589975440628,0.13,12.2936224052686,5.51432335157933,0.66,122.337215093243,5,10.2
6.7,-1.15055279710562,0.67,130.837190714898,-1.82314397492126,0.89,12.6377226508623,4.51895375982018,0.34,129.851538444822,5,10.2
6.8,-1.20251658864506,0.86,131.686637917793,-1.80237673990644,0.49,12.8145786759411,5.65573528878047,0.04,136.370492204642,5,10.2
6.9,-1.36746484442,0.48,132.484121329148,-1.75624196630204,0.24,13.0122019360346,6.10577269222426,0.26,144.026227493423,5,10.2
7,-1.25516629471878,0.2,133.116656484728,-1.68222730383591,0.44,13.2559599697326,5.44865604361215,0.88,152.132000185647,5,10.2


==> results/csv-files/carla-memory.csv <==
x,diagnoser,detector,LEC,DM
1,2.04607488,2.136817664,0.677814272,0.131596288
2,2.046611456,2.13725184,0.678354944,0.131596288
3,2.0466688,2.136858624,0.678354944,0.131596288
4,2.020511744,2.136317952,0.679702528,0.131596288
5,2.071580672,2.161987584,0.679702528,0.131596288
6,2.098941952,2.1660672,0.679968768,0.131596288
7,2.098540544,2.165497856,0.681582592,0.131596288
8,2.09821696,2.165174272,0.683196416,0.131596288
9,2.07212544,2.16743936,0.691556352,0.131596288
10,2.04634112,2.224173056,0.691556352,0.131596288
11,2.046316544,2.17280512,0.691556352,0.131596288
12,2.0207616,2.173042688,0.693981184,0.131596288
13,2.021187584,2.1733376,0.694247424,0.131596288
14,2.046570496,2.173202432,0.694247424,0.131596288
15,2.073088,2.173390848,0.694247424,0.131596288
16,2.072580096,2.173390848,0.694247424,0.131596288
17,2.046611456,2.200006656,0.694247424,0.131596288
18,2.105204736,2.1994496,0.694247424,0.131596288
19,2.104909824,2.198347776,0.70316032,0.131596288
20,2.164604928,2.198622208,0.70316032,0.131596288
21,2.16408064,2.198188032,0.703700992,0.131596288
22,2.163949568,2.223869952,0.703700992,0.131596288
23,2.189631488,2.223869952,0.703700992,0.131596288
24,2.215632896,2.22418944,0.703700992,0.131596288
25,2.215841792,2.224877568,0.704512,0.131596288
26,2.19015168,2.22461952,0.704512,0.131596288
27,2.215292928,2.250297344,0.706134016,0.131596288
28,2.215800832,2.251747328,0.709259264,0.131596288
29,2.216071168,2.277404672,0.709259264,0.131596288
30,2.216255488,2.252337152,0.709799936,0.131596288
31,2.24241664,2.252460032,0.709799936,0.131596288
32,2.243424256,2.25155072,0.709799936,0.131596288
33,2.243366912,2.253197312,0.709799936,0.131596288
34,2.242822144,2.25265664,0.709799936,0.131596288
35,2.242650112,2.25376256,0.709799936,0.131596288
36,2.191630336,2.25288192,0.709799936,0.131596288
37,2.217025536,2.252791808,0.709799936,0.131596288
38,2.217689088,2.252500992,0.709799936,0.131596288
39,2.243555328,2.252484608,0.709799936,0.131596288
40,2.26891776,2.252496896,0.709799936,0.131596288
41,2.270920704,2.329800704,0.710070272,0.131596288
42,2.269597696,2.330873856,0.710070272,0.131596288
43,2.269601792,2.304331776,0.710070272,0.131596288
44,2.269192192,2.33005056,0.710070272,0.131596288
45,2.269192192,2.331000832,0.710070272,0.131596288
46,2.294554624,2.356137984,0.711151616,0.131596288
47,2.29482496,2.356113408,0.711421952,0.131596288
48,2.295369728,2.304770048,0.711421952,0.131596288
49,2.29578752,2.277875712,0.711421952,0.131596288
50,2.295230464,2.277597184,0.711688192,0.131596288
51,2.295291904,2.278080512,0.712491008,0.131596288
52,2.35339776,2.329350144,0.712491008,0.131596288
53,2.35390976,2.355572736,0.712491008,0.131596288
54,2.353291264,2.35610112,0.712491008,0.131596288
55,2.37817856,2.356338688,0.712491008,0.131596288
56,2.378739712,2.407694336,0.713568256,0.131596288
57,2.4049664,2.381467648,0.714108928,0.131596288
58,2.40463872,2.33078784,0.714108928,0.131596288
59,2.40463872,2.330509312,0.714379264,0.131596288
60,2.40463872,2.331512832,0.714379264,0.131596288
61,2.430316544,2.280124416,0.714379264,0.131596288
62,2.430316544,2.2802432,0.714379264,0.131596288
63,2.430042112,2.305589248,0.7146496,0.131596288
64,2.430230528,2.305298432,0.7146496,0.131596288
65,2.430332928,2.331262976,0.714919936,0.131596288
66,2.43050496,2.3314432,0.714919936,0.131596288
67,2.43048448,2.330886144,0.714919936,0.131596288
68,2.456428544,2.355765248,0.714919936,0.131596288
69,2.456969216,2.356764672,0.714919936,0.131596288
70,2.457505792,2.382708736,0.723255296,0.131596288
71,2.457583616,2.382864384,0.723255296,0.131596288
72,2.4567808,2.382577664,0.725143552,0.131596288
73,2.457161728,2.38311424,0.725143552,0.131596288
74,2.431082496,2.382852096,0.725143552,0.131596288
75,2.430992384,2.38245888,0.725684224,0.131596288
76,2.431479808,2.408378368,0.725684224,0.131596288
77,2.431479808,2.408288256,0.726495232,0.131596288
78,2.40488448,2.408239104,0.726495232,0.131596288
79,2.406494208,2.408648704,0.726495232,0.131596288
80,2.430988288,2.408259584,0.726495232,0.131596288
81,2.431410176,2.434711552,0.726495232,0.131596288
82,2.40586752,2.459947008,0.726765568,0.131596288
83,2.405748736,2.434916352,0.726765568,0.131596288
84,2.379780096,2.435166208,0.726765568,0.131596288
85,2.43140608,2.460389376,0.726765568,0.131596288
86,2.43140608,2.461032448,0.72730624,0.131596288
87,2.431266816,2.486185984,0.72730624,0.131596288
88,2.379669504,2.460758016,0.72730624,0.131596288
89,2.405302272,2.460708864,0.72730624,0.131596288
90,2.430316544,2.4609792,0.727576576,0.131596288
91,2.431123456,2.4608768,0.727576576,0.131596288
92,2.43185664,2.521071616,0.72865792,0.131596288
93,2.432712704,2.546745344,0.72865792,0.131596288
94,2.405650432,2.52176384,0.72865792,0.131596288
95,2.431053824,2.495848448,0.72865792,0.131596288
96,2.431049728,2.5209856,0.72865792,0.131596288
97,2.431717376,2.52227584,0.72865792,0.131596288
98,2.431668224,2.495729664,0.72865792,0.131596288
99,2.45788672,2.495721472,0.72865792,0.131596288
100,2.483089408,2.495729664,0.72865792,0.131596288
101,2.483089408,2.495729664,0.72865792,0.131596288
102,2.508099584,2.495455232,0.72865792,0.131596288
103,2.482413568,2.49626624,0.72865792,0.131596288
104,2.430738432,2.52076032,0.72865792,0.131596288
105,2.431266816,2.495496192,0.72865792,0.131596288
106,2.431266816,2.495746048,0.72865792,0.131596288
107,2.380324864,2.49643008,0.72865792,0.131596288
108,2.38034944,2.521841664,0.72865792,0.131596288
109,2.350505984,2.54691328,0.72865792,0.131596288
110,2.353631232,2.57296384,0.73136128,0.131596288
111,2.35403264,2.572988416,0.73136128,0.131596288
112,2.354286592,2.547556352,0.73136128,0.131596288
113,2.35368448,2.547810304,0.731631616,0.131596288
114,2.35401216,2.547253248,0.731631616,0.131596288
115,2.354540544,2.547175424,0.731631616,0.131596288
116,2.361294848,2.547859456,0.733249536,0.131596288
117,2.36068864,2.546466816,0.733249536,0.131596288
118,2.386366464,2.546253824,0.733249536,0.131596288
119,2.386149376,2.546188288,0.733249536,0.131596288
120,2.386403328,2.5469952,0.733249536,0.131596288
121,2.386665472,2.546991104,0.733249536,0.131596288
122,2.386690048,2.547785728,0.733249536,0.131596288
123,2.386403328,2.547113984,0.733249536,0.131596288
124,2.446983168,2.573336576,0.733249536,0.131596288
125,2.447233024,2.57339392,0.733249536,0.131596288
126,2.446942208,2.57314816,0.733519872,0.131596288
127,2.450731008,2.573152256,0.733519872,0.131596288
128,2.451140608,2.572591104,0.733519872,0.131596288
129,2.451165184,2.5982976,0.733519872,0.131596288
130,2.451427328,2.5990144,0.733790208,0.131596288
131,2.469756928,2.624667648,0.733790208,0.131596288
132,2.470301696,2.598985728,0.733790208,0.131596288
133,2.469769216,2.598699008,0.734601216,0.131596288
134,2.495991808,2.59846144,0.734601216,0.131596288
135,2.496413696,2.599030784,0.734601216,0.131596288
136,2.49585664,2.599510016,0.734601216,0.131596288
137,2.495758336,2.598838272,0.734601216,0.131596288
138,2.5217024,2.57374208,0.734601216,0.131596288
139,2.495901696,2.598223872,0.734601216,0.131596288
140,2.495868928,2.598477824,0.734601216,0.131596288
141,2.47005184,2.59868672,0.734601216,0.131596288
142,2.469994496,2.599170048,0.734601216,0.131596288
143,2.47054336,2.599694336,0.734601216,0.131596288
144,2.47048192,2.599964672,0.734601216,0.131596288
145,2.470690816,2.5991168,0.734601216,0.131596288
146,2.470363136,2.599350272,0.734601216,0.131596288
147,2.496577536,2.625024,0.734601216,0.131596288
148,2.496520192,2.650431488,0.734601216,0.131596288
149,2.49585664,2.650308608,0.734601216,0.131596288
150,2.495860736,2.64994816,0.734601216,0.131596288
151,2.496135168,2.64994816,0.735412224,0.131596288
152,2.496380928,2.675359744,0.735412224,0.131596288
153,2.495709184,2.675298304,0.735412224,0.131596288
154,2.49591808,2.675298304,0.735412224,0.131596288
155,2.522140672,2.675298304,0.735412224,0.131596288
156,2.470752256,2.649767936,0.735412224,0.131596288
157,2.444865536,2.650558464,0.735412224,0.131596288
158,2.445037568,2.650497024,0.735412224,0.131596288
159,2.445246464,2.650497024,0.735412224,0.131596288
160,2.44496384,2.651062272,0.735412224,0.131596288
161,2.445541376,2.650673152,0.735412224,0.131596288
162,2.44471808,2.676084736,0.735412224,0.131596288
163,2.44512768,2.624557056,0.735412224,0.131596288
164,2.44512768,2.62524928,0.735412224,0.131596288
165,2.445279232,2.6251264,0.735412224,0.131596288
166,2.444726272,2.624090112,0.735412224,0.131596288
167,2.444726272,2.624090112,0.735412224,0.131596288
168,2.444849152,2.624499712,0.735412224,0.131596288
169,2.445123584,2.624864256,0.735952896,0.131596288
170,2.445385728,2.624770048,0.735952896,0.131596288
171,2.445570048,2.624753664,0.735952896,0.131596288
172,2.445746176,2.598940672,0.735952896,0.131596288
173,2.445770752,2.599735296,0.735952896,0.131596288
174,2.469818368,2.599739392,0.735952896,0.131596288
175,2.47138304,2.62488064,0.735952896,0.131596288
176,2.470985728,2.599194624,0.736223232,0.131596288
177,2.47113728,2.599477248,0.736223232,0.131596288
178,2.47054336,2.625417216,0.736223232,0.131596288
179,2.471784448,2.625257472,0.736223232,0.131596288
180,2.471497728,2.625212416,0.736223232,0.131596288
181,2.471489536,2.62531072,0.736223232,0.131596288
182,2.470649856,2.6253312,0.736223232,0.131596288
183,2.470547456,2.625736704,0.736223232,0.131596288
184,2.470531072,2.62600704,0.736223232,0.131596288
185,2.495668224,2.625908736,0.736223232,0.131596288
186,2.496708608,2.62561792,0.736223232,0.131596288
187,2.49724928,2.625642496,0.736223232,0.131596288
188,2.497429504,2.6253312,0.736223232,0.131596288
189,2.497024,2.57431552,0.736223232,0.131596288
190,2.4713216,2.60020224,0.736223232,0.131596288
191,2.471714816,2.573586432,0.736223232,0.131596288
192,2.471694336,2.57384448,0.736223232,0.131596288
193,2.472230912,2.574102528,0.736223232,0.131596288
194,2.446524416,2.574360576,0.736223232,0.131596288
195,2.445697024,2.574360576,0.736223232,0.131596288
196,2.44678656,2.574925824,0.736223232,0.131596288
197,2.446987264,2.574925824,0.736493568,0.131596288
198,2.44639744,2.57490944,0.736493568,0.131596288
199,2.446880768,2.575159296,0.736493568,0.131596288
200,2.446221312,2.575212544,0.736493568,0.131596288
201,2.498383872,2.575437824,0.737304576,0.131596288
202,2.52352512,2.574962688,0.737304576,0.131596288
203,2.523930624,2.575233024,0.737304576,0.131596288
204,2.523398144,2.575527936,0.737304576,0.131596288
205,2.52411904,2.575527936,0.737304576,0.131596288
206,2.54926848,2.574635008,0.737304576,0.131596288
207,2.549833728,2.575364096,0.737304576,0.131596288
208,2.549829632,2.52370944,0.737304576,0.131596288
209,2.549297152,2.523652096,0.737304576,0.131596288
210,2.549280768,2.523189248,0.737304576,0.131596288
211,2.549956608,2.524045312,0.737304576,0.131596288
212,2.5240576,2.523734016,0.738369536,0.131596288
213,2.5240576,2.523766784,0.738369536,0.131596288
214,2.5240576,2.549325824,0.738639872,0.131596288
215,2.52372992,2.55039488,0.738639872,0.131596288
216,2.523734016,2.601480192,0.738639872,0.131596288
217,2.524004352,2.575540224,0.738639872,0.131596288
218,2.524442624,2.549305344,0.738639872,0.131596288
219,2.52471296,2.574983168,0.738639872,0.131596288
220,2.524983296,2.574983168,0.738639872,0.131596288
221,2.52499968,2.575245312,0.738639872,0.131596288
222,2.525073408,2.549334016,0.738639872,0.131596288
223,2.54912512,2.548391936,0.738639872,0.131596288
224,2.550198272,2.54865408,0.738639872,0.131596288
225,2.524659712,2.549075968,0.738639872,0.131596288
226,2.524372992,2.54879744,0.738910208,0.131596288
227,2.524372992,2.548862976,0.738910208,0.131596288
228,2.523856896,2.549133312,0.738910208,0.131596288
229,2.549805056,2.54900224,0.738910208,0.131596288
230,2.549805056,2.524319744,0.738910208,0.131596288
231,2.524381184,2.524106752,0.73945088,0.131596288
232,2.549256192,2.523631616,0.73945088,0.131596288
233,2.5751552,2.52350464,0.73945088,0.131596288
234,2.576216064,2.523676672,0.73945088,0.131596288
235,2.574954496,2.549334016,0.73945088,0.131596288
236,2.574974976,2.575548416,0.73945088,0.131596288
237,2.575224832,2.600640512,0.73945088,0.131596288
238,2.57521664,2.600513536,0.73945088,0.131596288
239,2.574196736,2.60036608,0.73945088,0.131596288
240,2.60128768,2.60036608,0.73945088,0.131596288
241,2.6269696,2.600792064,0.73945088,0.131596288
242,2.6269696,2.600235008,0.73945088,0.131596288
243,2.652110848,2.627039232,0.73945088,0.131596288
244,2.599366656,2.627039232,0.73945088,0.131596288
245,2.60005888,2.601078784,0.73945088,0.131596288
246,2.599579648,2.601078784,0.73945088,0.131596288
247,2.599481344,2.626768896,0.73945088,0.131596288
248,2.599591936,2.626768896,0.73945088,0.131596288
249,2.600374272,2.626760704,0.73945088,0.131596288
250,2.625961984,2.626760704,0.73945088,0.131596288
251,2.625687552,2.62621184,0.73945088,0.131596288
252,2.626228224,2.574675968,0.73945088,0.131596288
253,2.626285568,2.52309504,0.73945088,0.131596288
254,2.626285568,2.549321728,0.73945088,0.131596288
255,2.626035712,2.523070464,0.73945088,0.131596288
256,2.626306048,2.523942912,0.739721216,0.131596288
257,2.626220032,2.548805632,0.741072896,0.131596288
258,2.626220032,2.548977664,0.741072896,0.131596288
259,2.62578176,2.548977664,0.741072896,0.131596288
260,2.599972864,2.549518336,0.741072896,0.131596288
261,2.599972864,2.523131904,0.741072896,0.131596288
262,2.6003456,2.522312704,0.741072896,0.131596288
263,2.600968192,2.5223168,0.741072896,0.131596288
264,2.60083712,2.523500544,0.741072896,0.131596288
265,2.60083712,2.497957888,0.741072896,0.131596288
266,2.600112128,2.497691648,0.741072896,0.131596288
267,2.600251392,2.497560576,0.741072896,0.131596288
268,2.601054208,2.498236416,0.741072896,0.131596288
269,2.600902656,2.498179072,0.741072896,0.131596288
270,2.600402944,2.52411904,0.741072896,0.131596288
271,2.600476672,2.49858048,0.741072896,0.131596288
272,2.600742912,2.524311552,0.741072896,0.131596288


==> results/csv-files/carla-stats.csv <==
x,detector,diagnoser,LEC,DM
1,27,27.6,24.3,15.7
2,56,50.1,51.3,27.9
3,52.4,54.3,47,22.5
4,48.5,51.2,44.1,19.5
5,51.7,49,41.7,17.1
6,43.7,45.9,43,17.8
7,51.8,49.8,47,22.1
8,49.6,51.7,43.9,18.5
9,49,48.9,42.2,17.4
10,47.5,47.4,43.9,18.6
11,50.4,48.2,45.7,20.8
12,49.2,51.3,47.1,22.1
13,53.6,51.7,47.2,23
14,51.5,53.4,45.1,19.7
15,48.8,49.8,41.9,16.2
16,48.1,47.1,44.8,20.6
17,49.5,49.5,45.2,19.7
18,52.7,52.8,47.1,22.7
19,52.5,50,46.5,21.1
20,46.7,51.9,44.1,18.6
21,47,49.1,42.7,19
22,49.9,47.4,43.1,17.8
23,48.9,48.1,47,22.4
24,51.1,52.3,44.2,18.7
25,47.3,48.7,42.7,17.2
26,50,48.5,45.9,20.9
27,50.4,50.3,44.6,20
28,50.1,49.8,47.6,21
29,53.1,53.3,46.7,23
30,52.5,50.8,44.9,20.6
31,48.5,50.6,45.9,20.4
32,52.6,49.9,46.9,22.2
33,50.7,52.4,43.8,18.5
34,48.8,48.6,45.2,20
35,53.1,49.9,45.8,20.7
36,49.4,51.2,43.9,19
37,46.9,49.1,44.8,19.2
38,51.9,50,44.2,20.2
39,48.5,48.4,43.9,18.8
40,49,49.3,45.2,19.1
41,49.9,49.3,43,18.8
42,49.2,48.6,44.2,19.5
43,49.7,48.3,43.9,19
44,48.3,48.2,45.8,20
45,50.7,51.3,43.2,18.3
46,50,47.8,44.4,20
47,45.9,49.6,42.5,16.5
48,48.9,47.5,42.2,18
49,44.9,47,44.2,19.1
50,49,49,43.1,18.3
51,49.6,48.5,42.1,18
52,47.7,46.9,41.2,17.1
53,46.6,46.6,46.4,18.3
54,49.5,51.3,44.4,20.5
55,50.8,49.4,42.4,19.1
56,47.8,47.5,41.8,15.1
57,46.1,46.4,41.1,16
58,44.3,45.9,45.2,19.9
59,50.3,51.1,44,18.7
60,50.9,48.6,44.3,19.7
61,50.3,49.5,46.4,21
62,49.5,51.6,46.8,22.4
63,52.7,51.3,46.4,20.9
64,52.9,51.1,45,20.7
65,48.4,50.7,43.1,18
66,48.4,47.6,43.9,19.6
67,49.1,49.2,44.7,18.9
68,49.2,49.4,43.3,18.9
69,48.5,48.5,55,25.9
70,59.3,63.7,55.9,32.1
71,59.1,57.9,43,19.6
72,50.9,48.5,43.8,18.5
73,46.4,46.4,43.8,19.2
74,50.2,48.7,45.5,20.8
75,48.8,50.5,43,17.6
76,51.8,50,45.2,19
77,48,51.9,46.1,22.4
78,43.2,48,43.1,17.8
79,47.9,47.6,41.6,16.5
80,46.2,46.7,43.3,18.5
81,48.9,48.9,38.4,13.5
82,49.6,43.3,44.8,19.8
83,50.7,49.1,45.5,20.3
84,51.9,54.2,45.3,20.8
85,44.7,46.9,41.6,16.3
86,50,46,46.1,20.9
87,50.5,51.1,44.2,19.4
88,50.7,49.2,43.8,18.5
89,49.3,48.9,47.5,23
90,51.9,52.1,46,20.3
91,51.3,51.4,42.3,17.5
92,43.4,50.5,43.9,19.4
93,46,45.6,40.1,14.4
94,43.2,44.8,44.9,20.2
95,52.7,51.2,42.4,17.8
96,49.5,47.3,46.9,21.3
97,52.1,52.5,43.7,18.7
98,48.6,48,44.8,20.2
99,48.6,50.7,43.7,18.9
100,49,46.9,44.4,20
101,48.8,49.8,42.6,16.7
102,44.9,47,41.9,16.7
103,45.5,47,40.5,16.1
104,45.8,45.8,38.9,13.5
105,44,43.5,44,19.4
106,52.9,49.4,44.5,19.5
107,51.8,49.1,46.4,20.8
108,52.8,51,46.1,21.3
109,51.1,51.3,42.7,17.2
110,48.5,48.1,47.5,22.6
111,53.6,52.6,44.8,20.1
112,42.6,49.3,40.3,14.9
113,42.3,45.2,41,16.3
114,46.8,46.5,41.9,17.1
115,45.4,47.3,40.7,15.3
116,49.5,45.3,45.2,20.8
117,53.9,50.4,44.9,20
118,47.4,51.1,44.4,19.2
119,49.3,47.4,45.2,19.3
120,52,50.3,44.8,20.6
121,50.6,50,44.3,19.3
122,49.4,49,41.9,17.2
123,43.2,48,42.6,17.2
124,45,46.8,44,19.5
125,52.1,51.1,45.4,19.6
126,52.6,47.8,45.7,21.1
127,48.4,50.7,45.7,20.5
128,51.7,50,45.2,20.1
129,49.9,52.8,44.7,19.7
130,50.1,47.6,46.1,21.4
131,50.2,53.3,45.7,21.1
132,44.5,48.6,39.8,14.5
133,49.9,44.5,42,16.7
134,43.7,48.5,52.7,20.3
135,59.1,57.7,43.5,26.7
136,51.8,47.3,45.4,20.4
137,54.8,52.1,49.4,23.1
138,44,52.8,42.3,17.5
139,52.3,48.6,50.9,19.3
140,59.2,59.1,50.3,31.8
141,52.4,51.2,43.8,18.4
142,49.9,48.8,45.7,20.2
143,47.7,51.1,42.8,18
144,46.8,46.7,40.6,15.8
145,45.8,52,54.7,28.6
146,57.4,54.8,42.7,19.9
147,53,47.8,45,19.4
148,48.2,50.1,45.8,21.4
149,48.6,50.9,43.9,19.3
150,53.9,49,44.1,19.3
151,44.9,48.6,47.5,22
152,51.3,52.6,38.6,13.2
153,49.8,44.1,48.3,24.4
154,51.1,53.4,42.6,17.7
155,47.9,47.1,44.2,18.9
156,50.4,50.9,41.9,16.7
157,46.9,45,44.8,20
158,48.5,49.6,44.3,18.8
159,46.3,49.7,41.2,16.8
160,49.6,46.2,43.1,18.3
161,48.5,48.7,46.1,20.4
162,48.7,50.4,42.5,18.2
163,47.5,47.6,45,18.5
164,53.5,49.9,45.1,21.9
165,44.7,50.8,43.3,18.3
166,50.2,47.5,41.8,15.6
167,48.6,47.3,46.2,22.2
168,51.5,53.1,40.7,15.9
169,37.2,43.2,39.5,14.3
170,50.8,44.5,44.3,19.5
171,46.5,49.2,42.1,19.5
172,47.5,47.2,41.7,14.3
173,48.7,48.6,43.7,18.8
174,45.4,48.6,42.3,17.8
175,48.7,47.8,43.6,21.3
176,48.8,48.6,45.4,17.3
177,49.9,48.1,45.4,20.6
178,48.3,50.7,42.6,17.9
179,52.6,47.6,46.8,20.7
180,47.9,52.6,43.9,19.1
181,51.9,48.3,46.9,21.7
182,55.1,52.8,47.2,22.4
183,42,51.7,44.9,20.9
184,48,49.7,42.8,17.3
185,52,49.9,42.5,17.5
186,52.2,47.3,46.4,21.1
187,50.4,51.1,45.3,20.4
188,52.2,50.6,44.7,20.4
189,45.6,49.7,41.8,16.3
190,46.8,47,45.8,20.7
191,52.4,48.1,47.5,19.5
192,54.6,55.7,48.3,24.5
193,47.8,50.9,46.1,22.4
194,51.8,51.8,48.3,23.6
195,53,53.6,45.7,20.6
196,49.9,50.2,41.9,17.3
197,50.8,45.7,45.7,21.3
198,48.5,50.8,44.8,18.6
199,52,49.7,44.5,20
200,47.7,48.9,44.4,20.2
201,49,50.1,43.3,17.7
202,50.1,47.6,45.2,20.1
203,48.9,50.6,41.2,16.1
204,46.1,46.5,42,18.8
205,48.3,46.7,41.6,15.8
206,43.6,46.7,40,17.1
207,44.5,45.3,43.7,16.3
208,43.9,48.4,41.6,15
209,48.7,47.1,43.5,21.3
210,51.3,48.1,45.2,18.2
211,51.2,52.1,44.2,20.2
212,51,46.7,47.1,22.4
213,44.2,52.9,41.9,16.1
214,49.4,46.9,46.8,21.3
215,54.9,51.8,47.3,22.8
216,48.8,52.2,43.1,16.1
217,51.2,47.5,44.2,19.9
218,49.3,49.4,43.7,21.2
219,49,48.6,43.8,18.2
220,48,48.8,40.3,16.3
221,48.3,45.5,47.8,22.5
222,51.2,52.8,43.8,18.2
223,50.8,48.9,46.7,21.7
224,50,52.2,44.9,20.9
225,50,49.9,43.3,17.3
226,48.9,48.2,43.2,18.8
227,47.7,47.1,43,17.5
228,50.4,49.4,46.2,21.6
229,48,50.1,48.2,22.8
230,56.2,54.3,50.4,23.8
231,53.9,54.9,44.1,21.2
232,48.4,48.4,43.1,17.9
233,44.9,48.6,40.7,16
234,47.6,47.4,48.3,22.9
235,54.8,53.1,43.8,19.3
236,48.8,48.9,46.5,21.4
237,49.3,53.2,43.2,17.8
238,50.9,44.2,48.6,23.2
239,53.7,54,48,22.7
240,48.6,54.6,46.5,21.6
241,50.2,49.9,43.9,19.8
242,52.2,48.1,46.1,21
243,51.5,51.5,45.4,20.4
244,43,49.9,40.3,15.9
245,51.7,45.4,45.6,20.1
246,50.4,51,45.2,20.1
247,46.6,51.1,44.3,19.3
248,52.2,50,43.8,19.1
249,44.5,46.8,41.5,16.4
250,50.4,48.8,44.5,19.3
251,49,49.2,45.5,20.4
252,49.5,49.1,44.2,19.6
253,48.6,50.9,44.5,18.5
254,51.4,47.1,41.8,17.7
255,47,48.7,45.1,20.1
256,48.4,48.9,45.4,19.6
257,47.6,49.5,41.9,17.5
258,51.6,47.9,44.7,19.5
259,48.9,48.9,43.2,18.2
260,48.4,48.2,44.1,19.5
261,40.4,47.8,43.4,17.1
262,53.2,48.9,41.8,17
263,48.3,46.6,43.2,19.3
264,52.2,48.3,43.9,19
265,42.4,49.5,44.1,18.4
266,50.5,49.5,41.5,17.1
267,47.2,46.4,42.2,17.6
268,48.2,47.4,45.7,18.4
269,49.8,50.6,45.1,21.9
270,50,49.6,46.8,21.6
271,53,52.9,48.2,22.1
272,52.5,52.8,45,21
273,46.4,49.5,43.4,18.7
274,50.1,48.9,44.1,18.9
275,48.9,48.8,46.8,21.5
276,53.3,54,43.6,19.3
277,50.2,45.9,45.9,20.9
278,50.7,52.4,45.7,20
279,51.2,49.5,47.7,23.1
280,43.9,52.5,41.3,16.4
281,46.2,46.1,45.3,19.2
282,56.5,51.4,51.1,23.2
283,58.1,58.2,55.8,29.2
284,57.9,57.4,43.9,23.9
285,48.1,48.4,41.9,16.7
286,46.8,47.8,42.6,17.2
287,45.5,47.1,42.4,18.7
288,46.2,47.4,40.1,14.5
289,48.5,45.2,44.2,19.9
290,50.3,49.1,45,18.5
291,47.2,50,45.8,22.1
292,49.4,50.7,43.2,17.8
293,51.2,50.4,46.6,21.3
294,50.3,50.4,45.4,20.6
295,51.3,50.7,43.7,18.7
296,52.9,47.6,48,23.2
297,53.1,54.2,49.8,23.8
298,55.5,53.1,47.1,21.9
299,40.9,52.7,45.1,21
300,50.9,50,41.8,17.2
301,45.3,47,44.3,18.2
302,55.9,49,48.3,23.2
303,50.4,53.7,44.1,20
304,49.9,50.8,45.5,19.8
305,44.9,49.5,47.8,17.7
306,61.7,52.8,51.5,30.2
307,56.5,57.6,49.1,25.3
308,48.1,52.4,44.4,20.8
309,48.1,48.6,44.1,18.7
310,48.5,48.6,41.3,18.3
311,48.5,47.2,44.9,17.1
312,50.7,49.7,47.8,23.6
313,51.6,54.8,43.9,19.6
314,49.2,48.6,44.9,20
315,50.4,47.7,42.9,17.6
316,46.6,49.2,44.7,19.3
317,49.9,49.3,43,18.5
318,49.1,48.9,44.6,20.1
319,48.9,49.2,40.8,15.6
320,48.4,46.7,46,20.4
321,47.8,48.9,46.3,21.4
322,52.8,51,44.3,19.2
323,49.7,49.7,44.7,19.9
324,52,49.8,44.6,19.5
325,46.6,51.2,43.8,18.5
326,48.6,48.8,42.3,17.7
327,49.6,45.6,46.3,20.8
328,47.9,50.8,44,19.4
329,49.3,50.6,46.7,21.4
330,54.5,52,48.7,23
331,49.7,52,42.9,18.8
332,48.2,48.2,43.9,18.8
333,50.4,50.9,44.4,19.7
334,49.4,49.4,43.9,18.5
335,47.7,48.5,42.8,17.9
336,49.5,45.2,43.2,18.4
337,49.9,49,45.5,20.2
338,48.6,50.4,44.1,19.2
339,50.9,50.8,45,19
340,46.7,49.3,45.2,21.2
341,52.8,50.8,45.7,20.4
342,48.1,50.9,42.3,17.4
343,50.6,45.1,47.4,22.6
344,50.5,54.1,45.7,19.8
345,47.9,48.3,43.6,18.4
346,48.6,50.3,47.3,21.8
347,55,51.3,47.8,23.3
348,54.6,52.2,45.3,20.8
349,47.6,52.4,47.9,22.6
350,53.9,52,44.6,20
351,48.9,48.2,45.2,20.8
352,43.7,50.4,44.6,19.2
353,55,49.3,43.6,18.8
354,47.5,50.3,44.8,20
355,49.2,49.1,45.8,20.3
356,49.3,51.6,45.8,20.6
357,51.3,49.3,43.6,18.6
358,46.9,49.1,43.6,18.5
359,51.5,47.4,43.8,18.4
360,49.8,49.2,46.5,23
361,52.2,51.8,43.3,17.2
362,50.7,47.8,46.9,21.9
363,47.9,51.7,44.5,19.8
364,51.4,49.6,45.1,19.7
365,47.4,49.5,41.2,16.6
366,44.6,46.3,43.9,19
367,49.9,50.2,46.6,20.4
368,50.9,50.1,44.1,20.1
369,48.2,49.8,44.4,19
370,52.7,48.7,43.5,18.4
371,42.7,49.3,44.2,18.9
372,51.8,51.2,44.7,20.6
373,50.7,45.5,43.2,17.8
374,45.1,49.5,42.3,17.3
375,50.2,47.6,44,19
376,47.6,49.8,45.2,20
377,50.7,49.9,44.6,19.2
378,46.2,49.1,40.8,15.7
379,45.7,45.6,41.7,17.5
380,52.9,46.7,43.6,19.5
381,46.4,48.4,46.8,20.6
382,52.1,54.4,45.6,20.4
383,48.8,48.7,45.6,20.2
384,50.2,51.9,42.8,19.1
385,43,45.3,41.5,15.9
386,46.5,47,41.4,16.1
387,46.6,46.2,40.5,16.2
388,51.1,45.1,42.4,17.2
389,49.7,47.9,47.2,22
390,50.9,50.7,45.1,20
391,51.5,51.7,50.2,24.8
392,51.4,55.7,45.1,20.6
393,51.6,51.4,45,20.3
394,54.3,52.6,45.8,20.4
395,41.8,45.9,43.5,18.8
396,50.8,49.1,42.4,16.8
397,50.9,47.1,45.5,21.1
398,49.6,51.5,46.4,21
399,50.4,50.6,46.2,22
400,50.6,52.4,52.2,23.2
401,58.6,57,42.2,21.9
402,45.8,45.5,45.9,20.2
403,51.1,53.3,45.9,21.2
404,50.6,48.3,44.9,20.2
405,53.9,52.3,46.2,21.6
406,44,49.8,42.7,17.7
407,50.5,49.2,47.3,22.2
408,54.4,52.2,46.5,21.3
409,53.7,49.6,48.7,24.1
410,46.5,53,43.1,17.3
411,49.6,48.2,47.5,23.2
412,52.8,54.5,43.2,18.2
413,48.5,47.7,46.9,22.4
414,49.3,51.7,45.1,20
415,55.4,49.1,44.6,19.3
416,44,50.8,46,19.6
417,53.6,50.3,46.6,22.4
418,52.8,50.5,45.9,20.9
419,50.5,50.8,46.9,21
420,50.8,52.4,46.3,21.5
421,52.7,51.1,47.8,24
422,48.1,51.9,45.4,19.6
423,52,51.4,45.1,20.8
424,50.9,50,44.7,19.7
425,51.4,49.6,46.1,21.3
426,50.4,51,43.9,19.6
427,51.8,50.7,47.4,22.1
428,50.6,54.1,45.2,20
429,46.7,47.6,44.9,19.6
430,50.8,48.4,51.6,19.9
431,58.1,59.7,49.2,29.8
432,54.6,51.1,46.6,22.1
433,49.6,51.5,43.7,19.4
434,49,48.9,44.4,18.6
435,53.1,48.7,45.8,21.1
436,49.4,52.9,44,21.1
437,48.4,47.1,43.3,16.8
438,48.4,48.3,47.2,20.6
439,54.4,52.8,46.6,22.8
440,50.1,52.8,45.4,20.1
441,49.9,49.2,47,21.8
442,52.5,51.4,43.4,17.9
443,46.7,47.3,43.4,19.8
444,49.2,49.5,43.6,18.5
445,46.5,48.8,46,19.8
446,52.8,51.3,44.2,20.2
447,48,48.9,41.6,16.3
448,48.1,46.5,42.7,17.1
449,45.3,47.8,46.1,21.5
450,52.9,51.2,43.8,19.2
451,44.4,48.7,44.4,18.6
452,51.6,48.9,44.2,19.2
453,50.9,51.4,54.2,23.9
454,58.7,58.5,46.7,27.2
455,50.9,51,41.8,18.1
456,48.4,46.8,43.1,18.1
457,48.4,48.2,41.9,16.5
458,49.2,49.4,44.7,19.5
459,49.1,49.1,44.9,20.7
460,46.2,47.8,44.3,19.3
461,47.2,49.7,44.4,18.4
462,51.7,49.4,44.7,19.8
463,51.4,49.4,47.1,21.2
464,51.9,52.2,44.6,20.6
465,47.5,49.6,44.4,18.8
466,49.4,50.2,43.6,19.4
467,48.8,48,42.1,16
468,49,46.6,45.8,22.1
469,50.9,50.8,45.9,20.5
470,51,50.9,46.4,21.5
471,49.9,51.4,45.3,19.8
472,47.5,50.2,43.9,18.1
473,54.1,48.8,45.4,22
474,48.1,50.9,43.6,17.6
475,48.8,48.3,45.1,20.8
476,52.5,50.2,45.5,20.5
477,48.5,50.6,44.4,19.4
478,49.3,49,47.1,22
479,51.9,53,45.9,20.1
480,48.9,50.7,44.1,20.4
481,49.3,48.5,43.6,17.5
482,51.4,49.4,44.8,20
483,46.9,49.7,44.1,19.4
484,47.2,48.9,45.4,20.3
485,49.6,50.4,45.1,19.5
486,49.9,51.4,45.9,21.3
487,53.2,51.3,45.6,21.1
488,51.4,48.8,48.5,23.3
489,53.9,53.3,42,16.6
490,48.2,47.3,45.2,20.1
491,40.4,49.8,39.8,15.7
492,52.7,46.6,43.7,18.2
493,46.7,46.8,46.1,19.3
494,53.4,53.2,44.2,21.2
495,44.8,47.5,42.6,18.3
496,49.1,47,44.8,18.7
497,47,51.6,42.7,18.2
498,49,46.6,44.2,19.4
499,52.4,49.4,46.2,20.6
500,49,50.4,46.3,20.9
501,52.1,51.9,44.6,19.5
502,50.3,50.3,41.9,17.8
503,47.6,45.4,42,17.1
504,47.7,47.2,45.6,20.9
505,50.6,50.8,43.2,18.2
506,44.7,47.9,40.3,14.1
507,42.5,45.6,41.6,17.5
508,49.3,46.3,44.2,18.2
509,47.6,49.3,43.3,19
510,50.2,48.3,45.4,20.1
511,49.3,50.2,40.5,16.3
512,47.5,46,46,20
513,53.5,51.4,45,20.5
514,49.4,49.8,45.9,20.8
515,42.7,50.7,42.4,17
516,52,49.2,46.2,21.7
517,51.5,51.4,48.3,23.7
518,50.7,51.2,43,17.1
519,53.2,48.2,44.8,19.9
520,48.1,50.2,44.7,20.2
521,49,49.3,47,22.7
522,54.1,52.8,47.3,22.7
523,51.7,51.9,45.1,19.6
524,50.9,50,44.9,19.6
525,45,50,47.1,20.9
526,55.7,53.4,46.7,22.4
527,52.7,50.9,49.4,23.1
528,53.5,53.9,45.8,23.1
529,52,51,43.5,19.1
530,49.7,49.8,45.8,18.9
531,43.2,48.9,43,17.1
532,49.5,47.9,43.2,20.2
533,46.2,48,44.5,18.7
534,54.9,50.7,46,19.6
535,44.4,50.5,43.6,19.8
536,51,48.6,47.4,21.5
537,55.1,53.3,44.5,19.9
538,50.3,49.3,48.8,24.4
539,55.7,53.7,50.1,25.1
540,52.9,55.5,45.3,20.2
541,48.3,50.1,51.3,23.9
542,57.7,55.9,55.3,26.7
543,60,62.4,47.7,28.9
544,48,50.8,44.3,18.9
545,52,48.8,45.7,22.8
546,47,50.6,43.1,17.3
547,49,48.4,46.4,21.1
548,53.5,52,45.2,19.7
549,52.6,49.1,46,21.4
550,44,50.2,43.8,18.8
551,53.9,49.1,44.2,18.7
552,47.4,48.5,43.6,18
553,47.5,50.6,46,22.6
554,49.8,50.2,47.4,21.7
555,51.1,52.3,46.6,22.9
556,55.8,54.2,45.1,19.9
557,43.5,48.2,43,17.7
558,48,47.6,43.3,17.6
559,52.3,48.7,47.1,23.2
560,53.5,51.6,50.2,24.4
561,57.1,55.1,46.4,21.9
562,53.1,51.3,48.5,23.3
563,50.3,55.6,48.6,24.2
564,53.9,51.2,45.8,20.7
565,48.8,50.8,45.6,20.2
566,55.5,52.7,47.4,22.2
567,48.1,50.6,45.2,20.7
568,50.2,49.9,47,22.2
569,55.6,52.1,47.1,22
570,51.8,54.2,49.3,24.2
571,45.7,52.3,46.6,21.2
572,59.2,52.2,48.8,23.8
573,50.1,53.3,46.7,22.3
574,52.4,51.7,46,20.5
575,50.1,51.2,43.5,18.5
576,51.8,47.9,48.2,23.5
577,50.4,53.3,45.5,20.7
578,49.3,50.6,50,23.9
579,56.1,54.7,47.2,23
580,51.8,52.6,46.2,19.8
581,48.2,50.9,46.3,22.3
582,51.6,51.6,49.5,25
583,54.7,54.7,48.4,23.3
584,56.9,53.8,45.6,21.1
585,46.6,50.3,47.9,21.9
586,56.4,54.7,47.8,24.3
587,50.8,50.5,44.4,19.1
588,48.5,50.1,47.5,22.4
589,20,20,15,-10


==> results/csv-files/hyperparameter.csv <==
x,30,40,50,100,200,300,400,500,1000
1,833.37,736.72,755.59,767.45,742.6,816.25,808.31,871.75,748.82
1.1,747.96,1300.61,720.32,779.68,818.3,709.52,830.92,797.33,818.03
1.2,787.51,825.74,901.15,935.89,912.96,894.74,842.32,805.41,878.15
1.3,969.73,878.19,820.19,749.3,760.6,791.61,1189.71,766.88,844.99
1.4,866.03,722.05,805.13,783.08,774.74,775.7,845.24,817.18,878.43
1.5,702.82,719.93,933.13,857.54,816.07,780.67,1017.52,786.95,858.11
2,747.59,940.03,888.81,927.15,820.07,837.51,912.94,906.99,877.74
3,795.74,736.14,937.52,915.62,906.09,852.41,1017.39,926.15,1080.9
4,773.78,806.93,869.27,795.75,853.7,891.85,1101.51,959.92,1092.49
5,912.72,840.59,1137.55,937.51,907.69,1073.84,1158.49,1011.92,1097.14
10,945.74,929.44,1272.21,1062.76,1045.37,1213.48,1550.31,1263.64,1317.04


==> results/csv-files/illumination.csv <==
x,s1,s2
1,0.098452568054199,0.336171865463257
2,0.100567936897278,0.293276786804199
3,0.093334913253784,0.397526741027832
4,0.121580123901367,0.560641765594482
5,0.103581309318542,0.527204036712647
6,0.110710501670837,0.444568395614624
7,0.103076696395874,0.244636297225952
8,0.093951106071472,0.435857772827148
9,0.102283239364624,0.56145453453064
10,0.098727464675903,0.424798488616943
11,0.087293028831482,0.725261688232422
12,0.115841627120972,0.279604434967041
13,0.101739883422852,0.460581302642822
14,0.114719152450562,0.199171662330627
15,0.092296957969666,0.797904968261719
16,0.098693132400513,0.229449033737183
17,0.104341268539429,0.416855216026306
18,0.096421360969544,0.200201511383057
19,0.094916939735413,0.709725618362427
20,0.118426442146301,0.930926084518433
21,0.130706787109375,0.467795014381409
22,0.138488054275513,0.252911806106567
23,0.140719413757324,0.506987810134888
24,0.133410930633545,0.316535472869873
25,0.136152267456055,0.490112662315369
26,0.112800002098084,0.431079745292664
27,0.099356532096863,0.390856385231018
28,0.079357504844666,0.32100236415863
29,0.093120455741882,0.392407774925232
30,0.099070072174072,0.489058017730713
31,0.105795621871948,0.538616180419922
32,0.075442671775818,0.396554708480835
33,0.080373883247376,0.433087229728699
34,0.094857811927795,0.463866472244263
35,0.115155696868896,0.358261108398437
36,0.121783375740051,0.520844459533691
37,0.091914176940918,0.219210624694824
38,0.068452596664429,0.593427896499634
39,0.050994753837586,0.576241970062256
40,0.06502366065979,0.835332632064819
41,-0.021418571472168,0.251503348350525
42,0.006712555885315,0.682962417602539
43,0.009838104248047,0.385958552360535
44,-0.037986159324646,0.499617099761963
45,-0.01927661895752,0.63226056098938
46,0.009515762329102,0.58574378490448
47,0.022733688354492,0.425724744796753
48,0.141644716262817,0.661113381385803
49,0.132304906845093,0.350957632064819
50,0.062984466552734,0.135359644889832
51,0.128605127334595,0.256969451904297
52,0.137859702110291,0.472196698188782
53,0.077574968338013,0.339239001274109
54,0.016465306282044,0.77243971824646
55,-0.046529650688171,0.104336977005005
56,0.028217792510986,0.548341512680054
57,0.000316500663757,0.462279438972473
58,-0.04377019405365,0.371670007705688
59,-0.080909848213196,0.516587495803833
60,-0.127255797386169,0.894059419631958
61,-0.134256958961487,0.811191082000732
62,-0.150831818580627,0.534624338150024
63,-0.185010194778442,0.682655811309814
64,-0.183236002922058,0.210554838180542
65,-0.166244983673096,0.842540264129639
66,-0.119881987571716,0.649540543556213
67,-0.071820616722107,0.26369845867157
68,-0.031347155570984,0.364354014396667
69,-0.036035299301148,0.912356376647949
70,0.00278627872467,0.381448030471802
71,0.074783444404602,0.74138355255127
72,0.134481549263,0.488696336746216
73,0.080637931823731,0.493709325790405
74,0.113378763198853,0.383403062820435
75,0.038890600204468,0.463947892189026
76,0.01981508731842,0.374863743782043
77,0.069730401039124,0.354829907417297
78,0.040606498718262,0.919106721878052
79,0.052593111991882,0.462170004844665
80,0.077995657920837,0.604860186576843
81,0.113839983940125,0.479085922241211
82,0.109257102012634,0.331024646759033
83,0.121360898017883,0.144069910049438
84,0.050398349761963,0.712928295135498
85,0.040376543998718,0.203835606575012
86,0.066630244255066,0.129528522491455
87,0.124186396598816,0.231522440910339
88,0.159263968467712,0.242963314056396
89,0.070083260536194,0.237948894500732
90,0.02288031578064,0.247611522674561
91,-0.048778176307678,0.116578340530396
92,-0.069881558418274,0.934983015060425
93,-0.080888509750366,0.516000151634216
94,-0.104708909988403,0.290557742118835
95,0.027135252952576,0.414661049842835
96,0.054134607315064,0.754846334457397
97,0.07405698299408,0.943955659866333
98,0.022409677505493,0.222164273262024
99,-0.026616334915161,0.51152515411377
100,0.003390789031982,0.714563608169556
101,0.072462677955628,0.698308944702148
102,0.048094749450684,-0.046347498893738
103,0.047203898429871,0.316486835479736
104,0.087532997131348,0.470154643058777
105,0.106390357017517,0.363000273704529
106,0.036913871765137,0.689714431762695
107,-0.038197278976441,0.500643491744995
108,-0.08284318447113,0.241435766220093
109,-0.082740545272827,0.6911301612854
110,-0.132096409797668,0.236410617828369
111,-0.101468443870544,0.522762537002564
112,0.013776779174805,0.176916122436523
113,0.063738703727722,0.891950607299805
114,0.029970526695252,0.576468706130981
115,0.01901113986969,0.423115253448486
116,-0.02660596370697,0.933976411819458
117,-0.099241614341736,0.901390314102173
118,-0.146019697189331,0.478109240531921
119,-0.10071873664856,0.014788627624512
120,-0.080926656723023,0.469209313392639
121,-0.045531034469605,0.575079798698425
122,-0.026190042495728,0.356899976730347
123,-0.059404015541077,-0.058232545852661
124,-0.049158215522766,0.148582100868225
125,0.026169300079346,0.234250545501709
126,0.043127655982971,0.724685668945313
127,0.069130182266235,0.960527658462524
128,0.057033061981201,0.447474002838135
129,0.043340921401978,0.562657117843628
130,0.063654541969299,0.538021326065064
131,0.079665541648865,0.338523387908936
132,0.026332259178162,0.459836721420288
133,-0.006645202636719,0.579997658729553
134,-0.034276127815247,0.614040851593018
135,0.015716195106506,0.410958766937256
136,0.008559226989746,0.337228655815125
137,0.027011156082153,0.690154790878296
138,0.021211624145508,0.901495695114136
139,0.078800797462463,0.707483530044556
140,0.047768831253052,0.519571781158447
141,0.068556070327759,0.271883726119995
142,0.1023268699646,0.264127373695374
143,0.04162609577179,0.42486584186554
144,-0.014760613441467,0.382353544235229
145,-0.0296311378479,0.636350631713867
146,-0.095015406608582,0.377936244010925
147,-0.063421607017517,0.41087007522583
148,-0.094246983528137,0.208178877830505
149,-0.125462293624878,0.80935549736023
150,-0.021969676017761,0.40895140171051
151,-0.003182530403137,0.437971115112305
152,0.091755628585816,0.257566690444946
153,0.174023866653442,0.313874006271362
154,0.105321288108826,0.498833060264587
155,0.087403893470764,0.551735162734985
156,0.082536339759827,0.665126085281372
157,0.144425511360168,0.884119272232056
158,0.203072667121887,0.784515857696533
159,0.22702693939209,0.201016902923584
160,0.160488367080689,0.245716571807861
161,0.055579543113709,0.563976168632507
162,0.084184765815735,0.184430480003357
163,0.099732160568237,0.469980716705322
164,0.084702730178833,0.557329893112183
165,0.058419227600098,0.545307755470276
166,-0.084953665733337,0.550434589385986
167,-0.072702288627625,0.370163917541504
168,-0.075591683387756,0.183011770248413
169,-0.08290708065033,0.514790773391724
170,-0.066737771034241,0.518475770950317
171,-0.068920254707337,0.597265958786011
172,-0.068698883056641,0.438932776451111
173,-0.060365438461304,0.705851793289185
174,-0.052532553672791,0.578060984611511
175,-0.083018302917481,0.34257161617279
176,-0.126453638076782,0.554083585739136
177,-0.130617141723633,0.787416696548462
178,-0.13893735408783,0.571843862533569
179,-0.105741262435913,0.52472722530365
180,-0.06619918346405,0.473414897918701
181,-0.035205721855164,0.256615400314331
182,-0.074796438217163,0.688252449035645
183,-0.03717827796936,0.758506774902344
184,0.000722169876099,0.52315616607666
185,0.078068733215332,0.364822030067444
186,0.12805700302124,0.550209045410156
187,0.063610076904297,0.149662375450134
188,-0.031343340873718,0.366166472434998
189,-0.103461384773254,0.784785032272339
190,-0.078303694725037,0.136419415473938
191,-0.025102615356445,0.136115312576294
192,0.007563471794128,0.320266723632812
193,0.072918176651001,0.413705229759216
194,0.013581156730652,0.84093713760376
195,0.036155462265015,0.748717308044434
196,-0.036562442779541,0.926684379577637
197,-0.064082264900208,0.263904213905334
198,0.02943480014801,0.307796835899353
199,0.062347292900086,0.384618282318115
200,0.084046006202698,0.755227088928223
201,0.055180430412293,0.673672676086426
202,-0.005541324615479,0.380559802055359
203,-0.011894464492798,0.385703563690186
204,-0.002630233764648,0.422110080718994
205,-0.059906244277954,0.753404140472412
206,-0.035858988761902,0.762568473815918
207,-0.070325374603272,0.568723440170288
208,-0.053512573242188,0.222406268119812
209,0.048451185226441,0.393083572387695
210,0.01638662815094,0.341258525848389
211,-0.029229283332825,0.428785920143127
212,-0.062664389610291,0.365580916404724
213,-0.033329844474793,0.496709585189819
214,0.050554752349854,0.338379859924316
215,0.051616907119751,0.870726823806763
216,0.016928791999817,0.696304321289063
217,0.052000164985657,0.431803822517395
218,-0.007386326789856,0.451035618782043
219,-0.064839005470276,0.790781021118164
220,0.042072772979736,0.3925940990448
221,0.028619170188904,0.380943775177002
222,0.023077726364136,0.282957077026367
223,0.052839994430542,0.138330578804016
224,0.029233455657959,0.185438990592957
225,0.017163157463074,0.689242839813232
226,0.005038499832153,0.592592239379883
227,0.176387429237366,0.249403715133667
228,0.100032210350037,0.5173259973526
229,0.110498666763306,0.520687818527222
230,0.057265996932983,0.53570818901062
231,0.02962589263916,0.772034406661987
232,0.043394804000855,0.19052004814148
233,0.132944226264954,0.392556190490723
234,0.096633553504944,0.754162311553955
235,0.09939968585968,0.078048944473267
236,0.022202610969544,0.228306651115417
237,-0.060867786407471,0.353003740310669
238,-0.142952919006348,0.457135200500488
239,-0.195026636123657,0.852268218994141
240,-0.173816680908203,0.372203826904297
241,-0.17178225517273,0.54067587852478
242,-0.193561315536499,0.470487594604492
243,-0.166069865226746,0.716068744659424
244,-0.172157883644104,0.37168025970459
245,-0.086491107940674,0.589715838432312
246,0.022430658340454,0.491666793823242
247,0.081192016601563,0.304078698158264
248,0.121568918228149,0.170580267906189
249,0.141455292701721,0.30880069732666
250,0.121143460273743,0.321221709251404
251,0.131443500518799,0.432798266410828
252,0.089023470878601,0.490425705909729
253,0.052471280097962,0.260329842567444
254,0.004491686820984,0.642166137695313
255,0.045484185218811,0.174254417419434
256,0.079074025154114,0.27732527256012
257,0.094283580780029,0.443553805351257
258,0.080196619033814,0.649440050125122
259,0.018310546875,0.382790803909302
260,0.013555645942688,0.397418618202209
261,-0.003541469573975,0.599151372909546
262,-0.031330108642578,0.367110729217529
263,0.007027387619019,0.444960951805115
264,0.022957801818848,0.278386473655701
265,0.093316555023193,0.34013295173645
266,0.146707534790039,0.483309745788574
267,0.165047287940979,0.767648458480835
268,0.238940119743347,0.545891761779785
269,0.18419361114502,0.563220858573914
270,0.090587258338928,0.513764619827271
271,0.039580583572388,0.132600545883179
272,0.111384391784668,0.601043462753296
273,0.056164503097534,0.493081450462341
274,0.034603476524353,0.448239803314209
275,0.016835331916809,0.292824864387512
276,-0.057031512260437,0.127208113670349
277,-0.081401467323303,0.374000549316406
278,0.007360458374023,0.735403776168823
279,0.014825582504273,0.108537673950195
280,-0.004321455955505,0.368379592895508
281,0.030674457550049,0.973473072052002
282,-0.08603847026825,0.474394202232361
283,-0.116379141807556,0.287490606307983
284,-0.057437062263489,0.795779228210449
285,0.002252459526062,0.208352565765381
286,0.025997281074524,0.435057401657105
287,0.043785572052002,0.419761300086975
288,0.079622030258179,0.221788763999939
289,0.104179501533508,0.373541951179504
290,0.060540437698364,0.1873939037323
291,0.050858020782471,0.706783056259155
292,-0.030336022377014,0.598046779632568
293,-0.022910714149475,0.394651889801025
,,0.362565159797668
,,0.378891348838806
,,0.33719539642334
,,0.252403497695923
,,0.334136128425598
,,0.337199330329895
,,0.186417579650879
,,0.875722885131836
,,0.737319946289063
,,0.323101997375488
,,0.526517510414124
,,0.327649593353271
,,0.368719458580017
,,0.516780853271484
,,0.385935068130493
,,0.236090064048767
,,0.509418249130249
,,0.570516347885132
,,0.593116521835327
,,0.371821761131287
,,0.734682559967041
,,0.687398195266724
,,0.447566628456116
,,0.525565147399902
,,0.489624261856079
,,0.238546133041382
,,0.381438970565796
,,0.707494735717773
,,0.59818708896637
,,0.284324526786804
,,0.511138081550598
,,0.540733098983765
,,0.550190210342407
,,-0.02055549621582
,,0.57973039150238
,,0.276599407196045
,,0.362423181533813
,,0.364676594734192
,,0.205524802207947
,,0.470695734024048
,,0.369525194168091
,,0.478285193443298
,,0.969292402267456
,,0.470462918281555
,,0.61233377456665
,,0.347357869148254
,,0.185400009155273
,,0.455942630767822
,,0.333604693412781
,,0.757959842681885
,,0.495383858680725
,,0.429728865623474
,,0.56325900554657
,,0.340569138526916
,,0.524481296539307
,,0.554633617401123
,,0.506139039993286
,,0.479517698287964
,,0.327290534973145
,,0.523235440254211
,,0.342366218566895
,,0.384467124938965
,,0.740297555923462
,,0.413757085800171
,,0.030075073242188
,,0.417474031448364
,,0.345165729522705
,,0.438662171363831
,,0.053916096687317
,,0.5589599609375
,,0.841303110122681
,,0.309948444366455
,,0.729530334472656
,,0.419962644577026
,,0.238184928894043
,,0.637194156646729
,,0.575499176979065
,,0.665195941925049
,,0.43660295009613
,,0.479228377342224
,,0.33963143825531
,,0.341145634651184
,,0.763040065765381
,,0.660162687301636
,,0.389135599136352
,,0.203988432884216
,,0.483543634414673
,,0.36215877532959
,,0.445720434188843
,,0.653739929199219
,,0.545607328414917
,,0.356626033782959
,,0.386440873146057
,,0.449086546897888
,,0.395874381065369
,,0.807090044021606
,,0.166897892951965
,,-0.070533275604248
,,0.536535263061523
,,0.329370975494385
,,0.142176508903503
,,0.320425748825073
,,0.234058141708374
,,0.26426362991333
,,0.477642774581909
,,0.365822434425354
,,0.474363684654236
,,0.248183488845825
,,0.51828396320343
,,0.366535186767578
,,0.511688709259033
,,0.333226203918457
,,0.497429966926575
,,0.596948862075806
,,0.242679953575134
,,0.441282868385315
,,0.335226655006409
,,0.481166481971741
,,0.366721034049988
,,0.512409806251526
,,0.345377206802368
,,0.14937424659729
,,0.599215030670166
,,0.371801257133484
,,0.355991244316101
,,0.511262059211731
,,0.239943981170654
,,0.473167896270752
,,0.322684288024902
,,0.548986315727234
,,0.583476543426514
,,0.55163836479187
,,0.88892388343811
,,0.40564227104187
,,0.489391446113586
,,0.460124850273132
,,0.642186999320984
,,0.250473022460937
,,0.335069417953491
,,0.578230738639832
,,0.339776873588562
,,0.555590867996216
,,0.884530544281006
,,0.196863055229187
,,0.664591908454895
,,0.600351333618164
,,0.456766724586487
,,0.567221879959106
,,0.368919968605041
,,0.410431504249573
,,0.409726977348328
,,-0.055876016616821
,,0.66792643070221
,,0.497461795806885
,,0.696542501449585
,,0.473561882972717
,,0.330945730209351
,,0.800717115402222
,,0.438297867774963
,,0.779324769973755
,,0.221221208572388
,,0.331043601036072
,,0.310966610908508
,,0.364718794822693
,,0.461100697517395
,,0.532343983650208
,,0.840983629226685
,,0.438866257667542
,,0.511234998703003
,,0.356354594230652
,,0.476635694503784
,,0.748029947280884
,,0.648093581199646
,,0.155310153961182
,,0.323718905448914
,,0.390587687492371
,,0.741369009017944
,,0.58326530456543
,,0.424393177032471
,,0.367437124252319
,,0.547767400741577
,,0.307760953903198
,,0.239871501922607
,,0.360915780067444
,,0.288220524787903
,,0.66163969039917
,,0.300067663192749
,,0.269000291824341
,,0.37516450881958
,,0.125357747077942
,,0.834103584289551
,,0.578043460845947
,,0.365604996681213
,,0.383969306945801
,,0.293136119842529
,,0.48890495300293
,,1.02241206169128
,,0.375884294509888
,,0.306299328804016
,,0.5221346616745
,,0.099360704421997
,,0.441952705383301
,,0.339408159255981
,,0.597373485565185
,,0.398129940032959
,,0.410664558410645


==> results/csv-files/in.csv <==
t,cp,threshold
0,0,1.2
0.166666666666667,0.016911975024549,1.2
0.333333333333333,0.0351027583571,1.2
0.5,0.053898444767785,1.2
0.666666666666667,0.073811754181681,1.2
0.833333333333333,0.095426231220051,1.2
1,0.118741164701132,1.2
1.16666666666667,0.143243279963417,1.2
1.33333333333333,0.168238447880394,1.2
1.5,0.193152599792452,1.2
1.66666666666667,0.217715382460657,1.2
1.83333333333333,0.241478920038736,1.2
2,0.263994837374228,1.2
2.16666666666667,0.284461590458982,1.2
2.33333333333333,0.30266934078539,1.2
2.5,0.317728628567195,1.2
2.66666666666667,0.32763300071761,1.2
2.83333333333333,0.330230285088791,1.2
3,0.324879910532876,1.2
3.16666666666667,0.312289961133975,1.2
3.33333333333333,0.290605244786024,1.2
3.5,0.257896053747542,1.2
3.66666666666667,0.213731008116855,1.2
3.83333333333333,0.157812552631778,1.2
4,0.089945381963363,1.2
4.16666666666667,0.010124365914714,1.2
4.33333333333333,0,1.2
4.5,0,1.2
4.66666666666667,0,1.2
4.83333333333333,0,1.2
5,0,1.2
5.16666666666667,0,1.2
5.33333333333333,0,1.2
5.5,0,1.2
5.66666666666667,0,1.2
5.83333333333333,0,1.2
6,0,1.2
6.16666666666667,0,1.2
6.33333333333333,0,1.2
6.5,0,1.2
6.66666666666667,0,1.2
6.83333333333333,0,1.2
7,0,1.2
7.16666666666667,0,1.2
7.33333333333333,0,1.2
7.5,0,1.2
7.66666666666667,0,1.2
7.83333333333333,0,1.2
8,0,1.2
8.16666666666667,0,1.2
8.33333333333333,0.003660700406764,1.2
8.5,0.00908281340686,1.2
8.66666666666667,0.015183272194864,1.2
8.83333333333333,0.021372759125012,1.2
9,0.027858447920583,1.2
9.16666666666667,0.034103439189024,1.2
9.33333333333333,0.03990193078758,1.2
9.5,0.045095332778266,1.2
9.66666666666667,0.049911723335426,1.2
9.83333333333333,0.05388279978157,1.2
10,0.055016972220533,1.2
10.1666666666667,0.048438672950061,1.2
10.3333333333333,0.029436116959952,1.2
10.5,0,1.2
10.6666666666667,0,1.2
10.8333333333333,0,1.2
11,0,1.2
11.1666666666667,0,1.2
11.3333333333333,0,1.2
11.5,0,1.2
11.6666666666667,0,1.2
11.8333333333333,0,1.2
12,0,1.2
12.1666666666667,0,1.2
12.3333333333333,0,1.2
12.5,0,1.2
12.6666666666667,0,1.2
12.8333333333333,0,1.2
13,0,1.2
13.1666666666667,0,1.2
13.3333333333333,0,1.2
13.5,0,1.2
13.6666666666667,0,1.2
13.8333333333333,0,1.2
14,0,1.2
14.1666666666667,0,1.2
14.3333333333333,0,1.2
14.5,0,1.2
14.6666666666667,0,1.2
14.8333333333333,0,1.2
15,0,1.2
15.1666666666667,0,1.2
15.3333333333333,0,1.2
15.5,0,1.2
15.6666666666667,0,1.2
15.8333333333333,0,1.2
16,0,1.2
16.1666666666667,0,1.2
16.3333333333333,0.003457958728446,1.2
16.5,0.014721198080713,1.2
16.6666666666667,0.031745817243083,1.2
16.8333333333333,0.054746361516159,1.2
17,0.084526932293614,1.2
17.1666666666667,0.121410408521784,1.2
17.3333333333333,0.165767138487761,1.2
17.5,0.216501400578804,1.2
17.6666666666667,0.271808526528752,1.2
17.8333333333333,0.329034440105433,1.2
18,0.384551258580084,1.2
18.1666666666667,0.435423447097469,1.2
18.3333333333333,0.480012233592089,1.2
18.5,0.517885452968523,1.2
18.6666666666667,0.549202873614795,1.2
18.8333333333333,0.574448615867654,1.2
19,0.594489721033652,1.2
19.1666666666667,0.610040664464781,1.2
19.3333333333333,0.621423412782808,1.2
19.5,0.628646816199754,1.2
19.6666666666667,0.629912288805258,1.2
19.8333333333333,0.624882403845168,1.2
20,0.613563214278186,1.2
20.1666666666667,0.59534005527567,1.2
20.3333333333333,0.569279758036659,1.2
20.5,0.533988085888694,1.2
20.6666666666667,0.487797998559762,1.2
20.8333333333333,0.429404161338404,1.2
21,0.358018020035225,1.2
21.1666666666667,0.274527181207867,1.2
21.3333333333333,0.180849353753202,1.2
21.5,0.079316573543704,1.2
21.6666666666667,0,1.2
21.8333333333333,0,1.2
22,0,1.2
22.1666666666667,0,1.2
22.3333333333333,0,1.2
22.5,0,1.2
22.6666666666667,0,1.2
22.8333333333333,0,1.2
23,0,1.2
23.1666666666667,0,1.2
23.3333333333333,0,1.2
23.5,0,1.2
23.6666666666667,0,1.2
23.8333333333333,0,1.2
24,0,1.2
24.1666666666667,0,1.2
24.3333333333333,0,1.2
24.5,0,1.2
24.6666666666667,0,1.2
24.8333333333333,0,1.2
25,0.010582686888038,1.2
25.1666666666667,0.034402311458837,1.2
25.3333333333333,0.06975762499398,1.2
25.5,0.114036847172442,1.2
25.6666666666667,0.165610134518912,1.2
25.8333333333333,0.223817300845502,1.2
26,0.287703963173881,1.2
26.1666666666667,0.357542471900451,1.2
26.3333333333333,0.43309855816158,1.2
26.5,0.513268673953445,1.2
26.6666666666667,0.596595146026054,1.2
26.8333333333333,0.681834419066322,1.2
27,0.767741142509138,1.2
27.1666666666667,0.853375428404575,1.2
27.3333333333333,0.938295245292238,1.2
27.5,1.02151497964983,1.2
27.6666666666667,1.10088188954665,1.2
27.8333333333333,1.17358515838648,1.2
28,1.23720219907572,1.2
28.1666666666667,1.28957100249443,1.2
28.3333333333333,1.3303509456574,1.2
28.5,1.36024756772987,1.2
28.6666666666667,1.3801253691003,1.2
28.8333333333333,1.38974284129939,1.2
29,1.38849664783951,1.2
29.1666666666667,1.37286440554959,1.2
29.3333333333333,1.3429955750836,1.2
29.5,1.29858822883594,1.2
29.6666666666667,1.23902160932518,1.2
29.8333333333333,1.16364649098695,1.2
30,1.07237304816745,1.2
30.1666666666667,0.96558010613669,1.2
30.3333333333333,0.844587746080071,1.2
30.5,0.710996487166353,1.2
30.6666666666667,0.566921581845187,1.2
30.8333333333333,0.414751580703698,1.2
31,0.257919463694241,1.2
31.1666666666667,0.099985151350778,1.2
31.3333333333333,0,1.2
31.5,0,1.2
31.6666666666667,0,1.2
31.8333333333333,0,1.2
32,0,1.2
32.1666666666667,0,1.2
32.3333333333333,0,1.2
32.5,0,1.2
32.6666666666667,0,1.2
32.8333333333333,0,1.2
33,0,1.2
33.1666666666667,0,1.2
33.3333333333333,0,1.2
33.5,0,1.2
33.6666666666667,0,1.2
33.8333333333333,0,1.2
34,0,1.2
34.1666666666667,0,1.2
34.3333333333333,0,1.2
34.5,0,1.2
34.6666666666667,0,1.2
34.8333333333333,0,1.2
35,0,1.2
35.1666666666667,0,1.2
35.3333333333333,0.003530518815446,1.2
35.5,0.01637989808847,1.2
35.6666666666667,0.039636504554983,1.2
35.8333333333333,0.074421371032367,1.2
36,0.121145867772173,1.2
36.1666666666667,0.179739177921504,1.2
36.3333333333333,0.248733863014198,1.2
36.5,0.326153053810038,1.2
36.6666666666667,0.409611096567746,1.2
36.8333333333333,0.497236980696769,1.2
37,0.58682326038006,1.2
37.1666666666667,0.675842516097185,1.2
37.3333333333333,0.761678999613094,1.2
37.5,0.841795526093545,1.2
37.6666666666667,0.913677851576008,1.2
37.8333333333333,0.974931144074643,1.2
38,1.02225710899099,1.2
38.1666666666667,1.05452870489298,1.2
38.3333333333333,1.0710154673784,1.2
38.5,1.07108964376691,1.2
38.6666666666667,1.05431899435864,1.2
38.8333333333333,1.02243359897389,1.2
39,0.978503848777904,1.2
39.1666666666667,0.922337027907799,1.2
39.3333333333333,0.852607584711768,1.2
39.5,0.767813711597588,1.2
39.6666666666667,0.666785004892732,1.2
39.8333333333333,0.548913406960758,1.2
40,0.413785405960932,1.2
40.1666666666667,0.261469781018935,1.2
40.3333333333333,0.092975985130435,1.2
40.5,0,1.2
40.6666666666667,0,1.2
40.8333333333333,0,1.2
41,0,1.2
41.1666666666667,0,1.2
41.3333333333333,0,1.2
41.5,0,1.2
41.6666666666667,0,1.2
41.8333333333333,0,1.2
42,0,1.2
42.1666666666667,0,1.2
42.3333333333333,0,1.2
42.5,0,1.2
42.6666666666667,0,1.2
42.8333333333333,0,1.2
43,0,1.2
43.1666666666667,0,1.2
43.3333333333333,0,1.2
43.5,0,1.2
43.6666666666667,0,1.2
43.8333333333333,0,1.2
44,0,1.2
44.1666666666667,0,1.2
44.3333333333333,0,1.2
44.5,0,1.2
44.6666666666667,0,1.2
44.8333333333333,0,1.2
45,0,1.2
45.1666666666667,0,1.2
45.3333333333333,0,1.2
45.5,0,1.2
45.6666666666667,0,1.2


==> results/csv-files/light-units.csv <==
v,s1,s2,s3
1,0.79,0.57,0.56
5,0.38,0.37,0.51
7,0.35,0.26,0.23
12,0.56,0.68,0.68
14,0.79,0.54,0.43
18,0.3,0.45,0.55
19,0.24,0.28,0.19
23,0.25,0.16,0.13
30,0.06,0.1,0.65


==> results/csv-files/s1.csv <==
t,cp,threshold
0,0,1.2
0.166666666666667,0.016911975024549,1.2
0.333333333333333,0.0351027583571,1.2
0.5,0.053898444767785,1.2
0.666666666666667,0.073811754181681,1.2
0.833333333333333,0.095426231220051,1.2
1,0.118741164701132,1.2
1.16666666666667,0.143243279963417,1.2
1.33333333333333,0.168238447880394,1.2
1.5,0.193152599792452,1.2
1.66666666666667,0.217715382460657,1.2
1.83333333333333,0.241478920038736,1.2
2,0.263994837374228,1.2
2.16666666666667,0.284461590458982,1.2
2.33333333333333,0.30266934078539,1.2
2.5,0.317728628567195,1.2
2.66666666666667,0.32763300071761,1.2
2.83333333333333,0.330230285088791,1.2
3,0.324879910532876,1.2
3.16666666666667,0.312289961133975,1.2
3.33333333333333,0.290605244786024,1.2
3.5,0.257896053747542,1.2
3.66666666666667,0.213731008116855,1.2
3.83333333333333,0.157812552631778,1.2
4,0.089945381963363,1.2
4.16666666666667,0.010124365914714,1.2
4.33333333333333,0,1.2
4.5,0,1.2
4.66666666666667,0,1.2
4.83333333333333,0,1.2
5,0,1.2
5.16666666666667,0,1.2
5.33333333333333,0,1.2
5.5,0,1.2
5.66666666666667,0,1.2
5.83333333333333,0,1.2
6,0,1.2
6.16666666666667,0,1.2
6.33333333333333,0,1.2
6.5,0,1.2
6.66666666666667,0,1.2
6.83333333333333,0,1.2
7,0,1.2
7.16666666666667,0,1.2
7.33333333333333,0,1.2
7.5,0,1.2
7.66666666666667,0,1.2
7.83333333333333,0,1.2
8,0,1.2
8.16666666666667,0,1.2
8.33333333333333,0.003660700406764,1.2
8.5,0.00908281340686,1.2
8.66666666666667,0.015183272194864,1.2
8.83333333333333,0.021372759125012,1.2
9,0.027858447920583,1.2
9.16666666666667,0.034103439189024,1.2
9.33333333333333,0.03990193078758,1.2
9.5,0.045095332778266,1.2
9.66666666666667,0.049911723335426,1.2
9.83333333333333,0.05388279978157,1.2
10,0.055016972220533,1.2
10.1666666666667,0.048438672950061,1.2
10.3333333333333,0.029436116959952,1.2
10.5,0,1.2
10.6666666666667,0,1.2
10.8333333333333,0,1.2
11,0,1.2
11.1666666666667,0,1.2
11.3333333333333,0,1.2
11.5,0,1.2
11.6666666666667,0,1.2
11.8333333333333,0,1.2
12,0,1.2
12.1666666666667,0,1.2
12.3333333333333,0,1.2
12.5,0,1.2
12.6666666666667,0,1.2
12.8333333333333,0,1.2
13,0,1.2
13.1666666666667,0,1.2
13.3333333333333,0,1.2
13.5,0,1.2
13.6666666666667,0,1.2
13.8333333333333,0,1.2
14,0,1.2
14.1666666666667,0,1.2
14.3333333333333,0,1.2
14.5,0,1.2
14.6666666666667,0,1.2
14.8333333333333,0,1.2
15,0,1.2
15.1666666666667,0,1.2
15.3333333333333,0,1.2
15.5,0,1.2
15.6666666666667,0,1.2
15.8333333333333,0,1.2
16,0,1.2
16.1666666666667,0,1.2
16.3333333333333,0.003457958728446,1.2
16.5,0.014721198080713,1.2
16.6666666666667,0.031745817243083,1.2
16.8333333333333,0.054746361516159,1.2
17,0.084526932293614,1.2
17.1666666666667,0.121410408521784,1.2
17.3333333333333,0.165767138487761,1.2
17.5,0.216501400578804,1.2
17.6666666666667,0.271808526528752,1.2
17.8333333333333,0.329034440105433,1.2
18,0.388839818021423,1.2
18.1666666666667,0.451010919560053,1.2
18.3333333333333,0.515429580650922,1.2
18.5,0.581751744192581,1.2
18.6666666666667,0.649897497719072,1.2
18.8333333333333,0.719843586321393,1.2
19,0.791558831541867,1.2
19.1666666666667,0.864902894445636,1.2
19.3333333333333,0.93966052985642,1.2
19.5,1.01549118182493,1.2
19.6666666666667,1.09206846852662,1.2
19.8333333333333,1.16922974456556,1.2
20,1.24686528008466,1.2
20.1666666666667,1.32495001110583,1.2
20.3333333333333,1.40349824231243,1.2
20.5,1.48289441380086,1.2
20.6666666666667,1.56377691323416,1.2
20.8333333333333,1.64711033389627,1.2
21,1.73302165082683,1.2
21.1666666666667,1.82188753685534,1.2
21.3333333333333,1.90978081650307,1.2
21.5,1.99365850204628,1.2
21.6666666666667,2.07074112919384,1.2
21.8333333333333,2.13927357389223,1.2
22,2.19810665929218,1.2
22.1666666666667,2.24627552492709,1.2
22.3333333333333,2.28279969230542,1.2
22.5,2.30759227191202,1.2
22.6666666666667,2.32087465078805,1.2
22.8333333333333,2.32314132710897,1.2
23,2.31491956947362,1.2
23.1666666666667,2.29663204038501,1.2
23.3333333333333,2.26903530523094,1.2
23.5,2.23237718798604,1.2
23.6666666666667,2.1870752575347,1.2
23.8333333333333,2.13358737390912,1.2
24,2.07239311186091,1.2
24.1666666666667,2.00401737343012,1.2
24.3333333333333,1.9292639463923,1.2
24.5,1.84952152128092,1.2
24.6666666666667,1.76679852106702,1.2
24.8333333333333,1.68317023677039,1.2
25,1.6010146645071,1.2
25.1666666666667,1.5224516302213,1.2
25.3333333333333,1.4491503846454,1.2
25.5,1.38267700801842,1.2
25.6666666666667,1.32423422895288,1.2
25.8333333333333,1.2743578073552,1.2
26,1.23289455789717,1.2
26.1666666666667,1.19954494037408,1.2
26.3333333333333,1.17376392351951,1.2
26.5,1.15468700289934,1.2
26.6666666666667,1.14092331688991,1.2
26.8333333333333,1.13148778319628,1.2
27,1.12534331893269,1.2
27.1666666666667,1.12127922894065,1.2
27.3333333333333,1.11872541152508,1.2
27.5,1.11753931022184,1.2
27.6666666666667,1.11827278465272,1.2
27.8333333333333,1.12209860116061,1.2
28,1.12994704795887,1.2
28.1666666666667,1.14258515120867,1.2
28.3333333333333,1.16049790376112,1.2
28.5,1.18323291194134,1.2
28.6666666666667,1.21025496844998,1.2
28.8333333333333,1.24082583507057,1.2
29,1.27431349663426,1.2
29.1666666666667,1.30828092936397,1.2
29.3333333333333,1.33905481325677,1.2
29.5,1.36689973296002,1.2
29.6666666666667,1.39329467971572,1.2
29.8333333333333,1.41936212581122,1.2
30,1.44679395569321,1.2
30.1666666666667,1.47693026110964,1.2
30.3333333333333,1.51107298155738,1.2
30.5,1.55050582859085,1.2
30.6666666666667,1.59596802432624,1.2
30.8333333333333,1.64764735545915,1.2
31,1.70503851838208,1.2
31.1666666666667,1.76676668796024,1.2
31.3333333333333,1.83163718293127,1.2
31.5,1.89836404489289,1.2
31.6666666666667,1.96606681091011,1.2
31.8333333333333,2.03434878477965,1.2
32,2.10290041780588,1.2
32.1666666666667,2.17168032943355,1.2
32.3333333333333,2.24072041817729,1.2
32.5,2.31157582399819,1.2
32.6666666666667,2.38767165422193,1.2
32.8333333333333,2.46810344098107,1.2
33,2.55078308508209,1.2
33.1666666666667,2.63433326701436,1.2
33.3333333333333,2.71606070342906,1.2
33.5,2.79406396344664,1.2
33.6666666666667,2.86621171049685,1.2
33.8333333333333,2.93200391159162,1.2
34,2.99174418528124,1.2
34.1666666666667,3.04660604096594,1.2
34.3333333333333,3.09730563562567,1.2
34.5,3.14468277909748,1.2
34.6666666666667,3.18949246527327,1.2
34.8333333333333,3.23222786049433,1.2
35,3.27344241206174,1.2
35.1666666666667,3.31347482539043,1.2
35.3333333333333,3.35253641329413,1.2
35.5,3.390765011009,1.2
35.6666666666667,3.42810526742936,1.2
35.8333333333333,3.46468782600895,1.2
36,3.50065098120687,1.2
36.1666666666667,3.53635022349147,1.2
36.3333333333333,3.57216442281216,1.2
36.5,3.60806264554762,1.2
36.6666666666667,3.64453171489481,1.2
36.8333333333333,3.68193392953349,1.2
37,3.72091266093091,1.2
37.1666666666667,3.76101373849006,1.2
37.3333333333333,3.80190613038821,1.2
37.5,3.84310789230159,1.2
37.6666666666667,3.88433911146585,1.2
37.8333333333333,3.92568833379511,1.2
38,3.96798227409506,1.2
38.1666666666667,4.01128419984124,1.2
38.3333333333333,4.05552035457866,1.2
38.5,4.1002643306571,1.2
38.6666666666667,4.14472536109389,1.2
38.8333333333333,4.18547421704379,1.2
39,4.217957971865,1.2
39.1666666666667,4.24287917191104,1.2
39.3333333333333,4.26147821610124,1.2
39.5,4.27543659386064,1.2
39.6666666666667,4.28665915363322,1.2
39.8333333333333,4.29729871737614,1.2
40,4.30953294384152,1.2
40.1666666666667,4.3253159262975,1.2
40.3333333333333,4.34602559433296,1.2
40.5,4.37251248317725,1.2
40.6666666666667,4.40459856535393,1.2
40.8333333333333,4.44150880673092,1.2
41,4.48263348353931,1.2
41.1666666666667,4.52700528901521,1.2
41.3333333333333,4.57301094118431,1.2
41.5,4.62007167066681,1.2
41.6666666666667,4.66767585808272,1.2
41.8333333333333,4.71591976219197,1.2
42,4.76537979653058,1.2
42.1666666666667,4.819349389963,1.2
42.3333333333333,4.8825221888135,1.2
42.5,4.95447096226074,1.2
42.6666666666667,5.03397225401755,1.2
42.8333333333333,5.11962632705275,1.2
43,5.20977323271206,1.2
43.1666666666667,5.30283517894376,1.2
43.3333333333333,5.39738686574203,1.2
43.5,5.49141999192352,1.2
43.6666666666667,5.58285332300921,1.2
43.8333333333333,5.66980224156401,1.2
44,5.75052060841458,1.2
44.1666666666667,5.82313657845674,1.2
44.3333333333333,5.88619267211306,1.2
44.5,5.93881077282693,1.2
44.6666666666667,5.98006048579841,1.2
44.8333333333333,6.00914137670955,1.2
45,6.02517765216469,1.2
45.1666666666667,6.02761908332836,1.2
45.3333333333333,6.01596024514165,1.2
45.5,5.99037745717258,1.2
45.6666666666667,5.95199799898614,1.2


==> results/csv-files/steer.csv <==
t,s1,s2,s3,s4
0.1,0.098452568054199,0,0.41709554195404,0
0.2,0.100567936897278,0,0.479078412055969,0
0.3,0.093334913253784,0,0.478949666023254,0
0.4,0.121580123901367,0,0.489434361457825,0
0.5,0.103581309318542,0,0.53887677192688,0
0.6,0.110710501670837,0,0.460328102111816,0
0.7,0.103076696395874,0,0.474193930625915,0
0.8,0.093951106071472,0,0.588104724884033,0
0.9,0.102283239364624,0,0.687227964401245,0
1,0.098727464675903,0,0.685534834861755,0
1.1,0.087293028831482,0,0.67953884601593,0
1.2,0.115841627120972,0,0.701277375221252,0
1.3,0.101739883422852,0,0.949113965034485,0
1.4,0.114719152450562,0,1.19575715065002,0
1.5,0.092296957969666,0,1.44301295280457,0
1.6,0.098693132400513,0,1.51204872131348,0
1.7,0.104341268539429,0,1.56289434432983,0
1.8,0.096421360969544,0,1.06676912307739,0
1.9,0.094916939735413,0,0.919013977050781,0
2,0.118426442146301,0,-0.169808685779572,0
2.1,0.130706787109375,0,0.062857389450073,0
2.2,0.138488054275513,0,0.124401569366455,0
2.3,0.140719413757324,0,-0.191522836685181,0
2.4,0.133410930633545,0,0.164708495140076,0
2.5,0.136152267456055,0,-0.002612948417664,0
2.6,0.112800002098084,0,0.103702068328857,0
2.7,0.099356532096863,0,0.726918697357178,0
2.8,0.079357504844666,0,0.823236584663391,0
2.9,0.093120455741882,0,1.34024858474731,0
3,0.099070072174072,0,0.538762211799622,0
3.1,0.105795621871948,0,0.295496463775635,0
3.2,0.075442671775818,0,-0.028358459472656,0
3.3,0.080373883247376,0,0.562705755233765,0
3.4,0.094857811927795,0,0.690422654151917,0
3.5,0.115155696868896,0,0.552886962890625,0
3.6,0.121783375740051,0,0.916576504707336,0
3.7,0.091914176940918,0,0.858078479766846,0
3.8,0.068452596664429,0,0.495790719985962,0
3.9,0.050994753837586,0,0.900889873504639,0
4,0.06502366065979,0,0.679658651351929,-0.068260431289673
4.1,-0.021418571472168,-0.068260431289673,0.811018109321594,-0.070143833756447
4.2,0.006712555885315,-0.070143833756447,0.981058359146118,-0.067658260464668
4.3,0.009838104248047,-0.067658260464668,0.503234624862671,-0.063664153218269
4.4,-0.037986159324646,-0.063664153218269,0.774222016334534,-0.059254009276629
4.5,-0.01927661895752,-0.059254009276629,0.518355488777161,-0.054768320173025
4.6,0.009515762329102,-0.054768320173025,0.871185183525085,-0.009490777738392
4.7,0.022733688354492,-0.009490777738392,0.993075370788574,-0.004098722245544
4.8,0.141644716262817,-0.004098722245544,0.64404821395874,-0.001524991937913
4.9,0.132304906845093,-0.001524991937913,1.53303194046021,-0.000268796284217
5,0.062984466552734,-0.000268796284217,1.62487173080444,0.00033974807593
5.1,0.128605127334595,0.00033974807593,0.936813354492188,0.000617396028247
5.2,0.137859702110291,0.000617396028247,0.955015063285827,0.017695881426334
5.3,0.077574968338013,0.017695881426334,1.46724581718445,0.01806353405118
5.4,0.016465306282044,0.01806353405118,1.09967803955078,0.017292696982622
5.5,-0.046529650688171,0.017292696982622,1.17433857917786,0.0160814486444
5.6,0.028217792510986,0.0160814486444,1.39311099052429,0.01475631352514
5.7,0.000316500663757,0.01475631352514,1.28626155853271,0.013431166298688
5.8,-0.04377019405365,0.013431166298688,1.1385772228241,0.018939632922411
5.9,-0.080909848213196,0.018939632922411,1.4248251914978,0.017776224762201
6,-0.127255797386169,0.017776224762201,0.539771318435669,0.016536850482226
6.1,-0.134256958961487,0.016536850482226,0.343028545379639,0.014953603968024
6.2,-0.150831818580627,0.014953603968024,0.623109340667725,0.013762653805316
6.3,-0.185010194778442,0.013762653805316,0.577053427696228,0.012352396734059
6.4,-0.183236002922058,0.012352396734059,0.99030864238739,0.013710323721171
6.5,-0.166244983673096,0.013710323721171,0.997788310050964,0.012455151416361
6.6,-0.119881987571716,0.012455151416361,0.504051566123962,0.011577093042433
6.7,-0.071820616722107,0.011577093042433,0.10461151599884,0.010342376306653
6.8,-0.031347155570984,0.010342376306653,0.664708018302918,0.009589622728527
6.9,-0.036035299301148,0.009589622728527,1.44160032272339,0.008537457324564
7,0.00278627872467,0.008537457324564,1.58100128173828,0.007951266132295
7.1,0.074783444404602,0.007951266132295,1.55023503303528,0.007721730042249
7.2,0.134481549263,0.007721730042249,1.52784085273743,0.007306660991162
7.3,0.080637931823731,0.007306660991162,1.24074983596802,0.006452456582338
7.4,0.113378763198853,0.006452456582338,1.23031640052795,0.006101925857365
7.5,0.038890600204468,0.006101925857365,1.07063627243042,0.005357413552701
7.6,0.01981508731842,0.005357413552701,1.53070473670959,0.005097166169435
7.7,0.069730401039124,0.005097166169435,1.2532000541687,0.004529881291091
7.8,0.040606498718262,0.004529881291091,1.38592147827148,0.004387881606817
7.9,0.052593111991882,0.004387881606817,1.3577606678009,0.003759497776628
8,0.077995657920837,0.003759497776628,1.56700444221497,0.003678441047668
8.1,0.113839983940125,0.003678441047668,1.16061949729919,0.003126251744106
8.2,0.109257102012634,0.003126251744106,0.817198157310486,0.003095598192886
8.3,0.121360898017883,0.003095598192886,1.20615935325623,0.002623005770147
8.4,0.050398349761963,0.002623005770147,1.61666679382324,0.00259484606795
8.5,0.040376543998718,0.00259484606795,1.49088668823242,0.002190837170929
8.6,0.066630244255066,0.002190837170929,0.97838819026947,0.002099490957335
8.7,0.124186396598816,0.002099490957335,1.27614402770996,0.001878800336272
8.8,0.159263968467712,0.001878800336272,1.25327229499817,0
8.9,0.070083260536194,0,1.11125445365906,0
9,0.02288031578064,0,1.21193242073059,0.001652262173593
9.1,-0.048778176307678,0.001652262173593,1.04252219200134,0.001664042472839
9.2,-0.069881558418274,0.001664042472839,0.898740649223328,0.001582787837833
9.3,-0.080888509750366,0.001582787837833,0.56540310382843,0.001468755421229
9.4,-0.104708909988403,0.001468755421229,1.08795762062073,0.001349106663838
9.5,0.027135252952576,0.001349106663838,1.42955851554871,0.000996541231871
9.6,0.054134607315064,0.000996541231871,1.32663249969482,0.000879894883838
9.7,0.07405698299408,0.000879894883838,0.565314292907715,0.000763216812629
9.8,0.022409677505493,0.000763216812629,1.1085638999939,0.000738813076168
9.9,-0.026616334915161,0.000738813076168,1.92442464828491,0.000551051285584
10,0.003390789031982,0.000551051285584,2.08171820640564,0.000654338218737
10.1,0.072462677955628,0.000654338218737,1.80190277099609,0.000288184470264
10.2,0.048094749450684,0.000288184470264,1.78594946861267,0.000464591983473
10.3,0.047203898429871,0.843024015426636,1.5972592830658,0.000201332572033
10.4,0.087532997131348,0.375974774360657,0.508995175361633,0.000392832764192
10.5,0.106390357017517,0.203977346420288,0.827839255332947,0.0001480801875
10.6,0.036913871765137,1.15021634101868,0.45193088054657,0.000336624769261
10.7,-0.038197278976441,0.788436651229858,2.02299189567566,0.000114508467959
10.8,-0.08284318447113,0.99595320224762,2.59070587158203,0.000260659056948
10.9,-0.082740545272827,1.22943449020386,2.21079254150391,-1.28658612084109E-05
11,-0.132096409797668,1.25163412094116,1.81945753097534,0.000225210984354
11.1,-0.101468443870544,0.659030318260193,1.84779405593872,-3.22802843584213E-05
11.2,0.013776779174805,-0.76933816075325,2.04105043411255,0.000200581547688
11.3,0.063738703727722,0.292463660240173,2.23430132865906,-4.09770000260323E-05
11.4,0.029970526695252,0.639907717704773,1.74754905700684,0.000175116059836
11.5,0.01901113986969,0.4829341173172,1.04516291618347,-9.9833807325922E-05
11.6,-0.02660596370697,0.775856256484985,0.555168986320496,0.000145192942
11.7,-0.099241614341736,0.712252855300903,0.623465180397034,-5.42807574674953E-05
11.8,-0.146019697189331,0.746203899383545,0.83301305770874,5.72609897062648E-05
11.9,-0.10071873664856,0.668439626693726,0.94575309753418,4.15245676776976E-06
12,-0.080926656723023,1.53551936149597,0.727766633033752,-5.84125518798828E-06
12.1,-0.045531034469605,0.597059011459351,1.53887963294983,-1.86475117516238E-05
12.2,-0.026190042495728,-0.366684794425964,1.08486390113831,-3.16381447191816E-05
12.3,-0.059404015541077,-0.38463032245636,1.83787226676941,-3.73037655663211E-05
12.4,-0.049158215522766,-0.195618391036987,1.86751675605774,-3.98500742448959E-05
12.5,0.026169300079346,-0.275418877601624,1.25214409828186,-4.15643044107128E-05
12.6,0.043127655982971,0.069164395332337,0.388789653778076,-4.09754102292936E-05
12.7,0.069130182266235,0.699059128761292,0.784360766410828,-4.21412769355811E-05
12.8,0.057033061981201,1.26173186302185,1.35146307945251,-3.5270848457003E-05
12.9,0.043340921401978,0.48231840133667,1.8181643486023,-4.86826902488247E-05
13,0.063654541969299,0.631639122962952,1.40892314910889,1.34046867970028E-05
13.1,0.079665541648865,0.826365113258362,1.0104398727417,-0.000107895531983
13.2,0.026332259178162,0.904104113578796,1.04361796379089,7.19102245057002E-05
13.3,-0.006645202636719,1.06887102127075,1.0727002620697,-0.000114317736006
13.4,-0.034276127815247,1.19147491455078,1.5234911441803,7.49421087675728E-05
13.5,0.015716195106506,0.733765006065369,1.26542353630066,-0.000127944149426
13.6,0.008559226989746,0.229608654975891,1.25875735282898,0.000109884742415
13.7,0.027011156082153,0.600360751152039,1.42188239097595,-0.000119865733723
13.8,0.021211624145508,0.709956407546997,1.17069435119629,0.000110695364128
13.9,0.078800797462463,0.609787225723267,1.13984441757202,-0.000112033681944
14,0.047768831253052,0.633429765701294,1.03137993812561,0.000105415187136
14.1,0.068556070327759,1.01293396949768,1.7037045955658,-9.98783143586479E-05
14.2,0.1023268699646,1.18227863311768,2.1998553276062,0.000132021901663
14.3,0.04162609577179,0.600890398025513,1.40498638153076,-0.00012951453391
14.4,-0.014760613441467,0.59778618812561,0.529808521270752,0.000127456194605
14.5,-0.0296311378479,1.26614046096802,0.961994409561157,-0.000125819045934
14.6,-0.095015406608582,0.90800940990448,1.31841731071472,0.000120876633446
14.7,-0.063421607017517,1.05222034454346,1.09725952148438,-0.000113725662231
14.8,-0.094246983528137,1.17618131637573,0.362770438194275,8.60754662426189E-05
14.9,-0.125462293624878,0.92018735408783,0.00071907043457,-8.44391179271042E-05
15,-0.021969676017761,0.917147636413574,0.23734176158905,3.9411384932464E-05
15.1,-0.003182530403137,1.64386248588562,0.11711323261261,-1.52420998347225E-05
15.2,0.091755628585816,1.685378074646,0.053203344345093,-2.10626913030865E-05
15.3,0.174023866653442,1.29666757583618,0.19818389415741,-3.18495440296829E-05
15.4,0.105321288108826,1.66753697395325,-0.442585706710815,-3.86810315831099E-05
15.5,0.087403893470764,1.54254770278931,0.34392786026001,-4.39341856690589E-05
15.6,0.082536339759827,1.18411207199097,0.960744380950928,-3.63969811587594E-05
15.7,0.144425511360168,0.811743378639221,1.62433218955994,-3.71686619473621E-05
15.8,0.203072667121887,1.30406975746155,0.181507587432861,-3.6090215871809E-05
15.9,0.22702693939209,1.15804624557495,1.36458778381348,-3.71289243048523E-05
16,0.160488367080689,0.850985646247864,1.29195523262024,-2.99008679576218E-05
16.1,0.055579543113709,0.969056606292725,1.49800777435303,-4.60306800960097E-05
16.2,0.084184765815735,1.12451672554016,0.777518510818481,2.29056677198969E-05
16.3,0.099732160568237,0.46018397808075,1.06864833831787,-0.000104027589259
16.4,0.084702730178833,0.57876467704773,1.51668930053711,8.50383439683355E-05
16.5,0.058419227600098,0.620613217353821,0.717412829399109,-0.000115762552014
16.6,-0.084953665733337,0.203678250312805,0.73463761806488,9.1540816356428E-05
16.7,-0.072702288627625,0.667141199111939,0.602316737174988,-0.00010523795936
16.8,-0.075591683387756,0.495360851287842,1.57659149169922,8.63281893543899E-05
16.9,-0.08290708065033,0.783236265182495,0.800174236297607,-0.000120523771329
17,-0.066737771034241,0.531601190567017,1.24416208267212,0.000123231409816
17.1,-0.068920254707337,1.13531470298767,1.25853800773621,-0.000113957721624
17.2,-0.068698883056641,0.436607003211975,1.30490922927856,0.000121275581478
17.3,-0.060365438461304,1.2725989818573,1.42173218727112,-0.000107340812974
17.4,-0.052532553672791,1.10717940330505,1.32987236976624,0.000113337831863
17.5,-0.083018302917481,1.36709809303284,1.42594909667969,-9.63918355409987E-05
17.6,-0.126453638076782,1.30940723419189,1.00980925559998,0.000140926043969
17.7,-0.130617141723633,0.66004478931427,1.06097745895386,-0.000127615130623
17.8,-0.13893735408783,1.13614153862,1.77295160293579,0.00013473033323
17.9,-0.105741262435913,0.80464494228363,1.68423652648926,-0.000120007993246
18,-0.06619918346405,0.841183304786682,1.38702988624573,0.000102939608041
18.1,-0.035205721855164,1.01068878173828,1.01727986335754,-6.81892997818068E-05
18.2,-0.074796438217163,1.58929800987244,1.1569550037384,2.35867501032772E-05
18.3,-0.03717827796936,1.22730779647827,1.49990653991699,-1.44124032885884E-05
18.4,0.000722169876099,1.11839938163757,0.90665078163147,-1.80697443283862E-05
18.5,0.078068733215332,1.90607190132141,0.884776830673218,-2.84608213405591E-05
18.6,0.12805700302124,1.90508985519409,1.00800275802612,-3.48575922544114E-05
18.7,0.063610076904297,1.45851135253906,1.13060426712036,-3.99406744691078E-05
18.8,-0.031343340873718,1.24815058708191,1.33359622955322,-4.26101687480696E-05
18.9,-0.103461384773254,1.3151752948761,1.260910987854,-4.47781894763466E-05
19,-0.078303694725037,0.864138603210449,1.60296082496643,-3.29422946379054E-05
19.1,-0.025102615356445,0.963599801063538,1.44383573532105,-3.35192671627738E-05
19.2,0.007563471794128,0.599512100219727,1.26081132888794,-2.59725256910315E-05
19.3,0.072918176651001,1.36165380477905,1.16374063491821,-4.30226318712812E-05
19.4,0.013581156730652,0.975806951522827,1.60626411437988,1.45991643876187E-05
19.5,0.036155462265015,0.626417279243469,1.54869985580444,-9.47380030993372E-05
19.6,-0.036562442779541,0.899975657463074,0.999914526939392,9.14033225853927E-05
19.7,-0.064082264900208,0.843024015426636,1.26372885704041,-0.000120178061479
19.8,0.02943480014801,0.375974774360657,0.847195148468018,9.99108960968442E-05
19.9,0.062347292900086,0.203977346420288,1.00685667991638,-0.000113556387078
20,0.084046006202698,0.69004040494949,0.834960295949,9.92528584902175E-05


==> results/csv-files/threshold.csv <==
t,threshold
0,1.2
0.166666666666667,1.2
0.333333333333333,1.2
0.5,1.2
0.666666666666667,1.2
0.833333333333333,1.2
1,1.2
1.16666666666667,1.2
1.33333333333333,1.2
1.5,1.2
1.66666666666667,1.2
1.83333333333333,1.2
2,1.2
2.16666666666667,1.2
2.33333333333333,1.2
2.5,1.2
2.66666666666667,1.2
2.83333333333333,1.2
3,1.2
3.16666666666667,1.2
3.33333333333333,1.2
3.5,1.2
3.66666666666667,1.2
3.83333333333333,1.2
4,1.2
4.16666666666667,1.2
4.33333333333333,1.2
4.5,1.2
4.66666666666667,1.2
4.83333333333333,1.2
5,1.2
5.16666666666667,1.2
5.33333333333333,1.2
5.5,1.2
5.66666666666667,1.2
5.83333333333333,1.2
6,1.2
6.16666666666667,1.2
6.33333333333333,1.2
6.5,1.2
6.66666666666667,1.2
6.83333333333333,1.2
7,1.2
7.16666666666667,1.2
7.33333333333333,1.2
7.5,1.2
7.66666666666667,1.2
7.83333333333333,1.2
8,1.2
8.16666666666667,1.2
8.33333333333333,1.2
8.5,1.2
8.66666666666667,1.2
8.83333333333333,1.2
9,1.2
9.16666666666667,1.2
9.33333333333333,1.2
9.5,1.2
9.66666666666667,1.2
9.83333333333333,1.2
10,1.2
10.1666666666667,1.2
10.3333333333333,1.2
10.5,1.2
10.6666666666667,1.2
10.8333333333333,1.2
11,1.2
11.1666666666667,1.2
11.3333333333333,1.2
11.5,1.2
11.6666666666667,1.2
11.8333333333333,1.2
12,1.2
12.1666666666667,1.2
12.3333333333333,1.2
12.5,1.2
12.6666666666667,1.2
12.8333333333333,1.2
13,1.2
13.1666666666667,1.2
13.3333333333333,1.2
13.5,1.2
13.6666666666667,1.2
13.8333333333333,1.2
14,1.2
14.1666666666667,1.2
14.3333333333333,1.2
14.5,1.2
14.6666666666667,1.2
14.8333333333333,1.2
15,1.2
15.1666666666667,1.2
15.3333333333333,1.2
15.5,1.2
15.6666666666667,1.2
15.8333333333333,1.2
16,1.2
16.1666666666667,1.2
16.3333333333333,1.2
16.5,1.2
16.6666666666667,1.2
16.8333333333333,1.2
17,1.2
17.1666666666667,1.2
17.3333333333333,1.2
17.5,1.2
17.6666666666667,1.2
17.8333333333333,1.2
18,1.2
18.1666666666667,1.2
18.3333333333333,1.2
18.5,1.2
18.6666666666667,1.2
18.8333333333333,1.2
19,1.2
19.1666666666667,1.2
19.3333333333333,1.2
19.5,1.2
19.6666666666667,1.2
19.8333333333333,1.2
20,1.2
20.1666666666667,1.2
20.3333333333333,1.2
20.5,1.2
20.6666666666667,1.2
20.8333333333333,1.2
21,1.2
21.1666666666667,1.2
21.3333333333333,1.2
21.5,1.2
21.6666666666667,1.2
21.8333333333333,1.2
22,1.2
22.1666666666667,1.2
22.3333333333333,1.2
22.5,1.2
22.6666666666667,1.2
22.8333333333333,1.2
23,1.2
23.1666666666667,1.2
23.3333333333333,1.2
23.5,1.2
23.6666666666667,1.2
23.8333333333333,1.2
24,1.2
24.1666666666667,1.2
24.3333333333333,1.2
24.5,1.2
24.6666666666667,1.2
24.8333333333333,1.2
25,1.2
25.1666666666667,1.2
25.3333333333333,1.2
25.5,1.2
25.6666666666667,1.2
25.8333333333333,1.2
26,1.2
26.1666666666667,1.2
26.3333333333333,1.2
26.5,1.2
26.6666666666667,1.2
26.8333333333333,1.2
27,1.2
27.1666666666667,1.2
27.3333333333333,1.2
27.5,1.2
27.6666666666667,1.2
27.8333333333333,1.2
28,1.2
28.1666666666667,1.2
28.3333333333333,1.2
28.5,1.2
28.6666666666667,1.2
28.8333333333333,1.2
29,1.2
29.1666666666667,1.2
29.3333333333333,1.2
29.5,1.2
29.6666666666667,1.2
29.8333333333333,1.2
30,1.2
30.1666666666667,1.2
30.3333333333333,1.2
30.5,1.2
30.6666666666667,1.2
30.8333333333333,1.2
31,1.2
31.1666666666667,1.2
31.3333333333333,1.2
31.5,1.2
31.6666666666667,1.2
31.8333333333333,1.2
32,1.2
32.1666666666667,1.2
32.3333333333333,1.2
32.5,1.2
32.6666666666667,1.2
32.8333333333333,1.2
33,1.2
33.1666666666667,1.2
33.3333333333333,1.2
33.5,1.2
33.6666666666667,1.2
33.8333333333333,1.2
34,1.2
34.1666666666667,1.2
34.3333333333333,1.2
34.5,1.2
34.6666666666667,1.2
34.8333333333333,1.2
35,1.2
35.1666666666667,1.2
35.3333333333333,1.2
35.5,1.2
35.6666666666667,1.2
35.8333333333333,1.2
36,1.2
36.1666666666667,1.2
36.3333333333333,1.2
36.5,1.2
36.6666666666667,1.2
36.8333333333333,1.2
37,1.2
37.1666666666667,1.2
37.3333333333333,1.2
37.5,1.2
37.6666666666667,1.2
37.8333333333333,1.2
38,1.2
38.1666666666667,1.2
38.3333333333333,1.2
38.5,1.2
38.6666666666667,1.2
38.8333333333333,1.2
39,1.2
39.1666666666667,1.2
39.3333333333333,1.2
39.5,1.2
39.6666666666667,1.2
39.8333333333333,1.2
40,1.2
40.1666666666667,1.2
40.3333333333333,1.2
40.5,1.2
40.6666666666667,1.2
40.8333333333333,1.2
41,1.2
41.1666666666667,1.2
41.3333333333333,1.2
41.5,1.2
41.6666666666667,1.2
41.8333333333333,1.2
42,1.2
42.1666666666667,1.2
42.3333333333333,1.2
42.5,1.2
42.6666666666667,1.2
42.8333333333333,1.2
43,1.2
43.1666666666667,1.2
43.3333333333333,1.2
43.5,1.2
43.6666666666667,1.2
43.8333333333333,1.2
44,1.2
44.1666666666667,1.2
44.3333333333333,1.2
44.5,1.2
44.6666666666667,1.2
44.8333333333333,1.2
45,1.2
45.1666666666667,1.2
45.3333333333333,1.2
45.5,1.2
45.6666666666667,1.2

